Transform before linearizing: robust Newton methods for singular $p$-Laplace and $p$-Stokes equations

For $1<p<2$, the $p$-Laplace equation and its $p$-Stokes generalization are difficult to solve numerically. Newton's method converges rapidly only close to the solution, with iteration counts that grow under mesh refinement and deteriorate as $p\to1$. The more robust Picard iteration converges only linearly. Rather than globalizing or preconditioning Newton's method, we modify the system to which it is applied. We \emph{lift} the equation by introducing the flux $|\nabla u|^{p-2}\nabla u$ as an auxiliary (or ''lifting'') variable, apply a nonlinear \emph{transformation} to the resulting constitutive relation, \emph{linearize}, and \emph{eliminate} the auxiliary variable by static condensation. Lifting alone leaves the linearization unchanged; it is the preceding transformation that yields the new method. The elimination is algebraic and pointwise at the quadrature points, so the flux variable is never discretized, no inf-sup condition or indefinite system arises, and the cost per iteration is that of a standard Newton step. Together with a pointwise feasibility bound on the lifting variable that keeps the diffusion tensor uniformly positive definite, this yields an iteration that we prove, in finite dimensions and for the $p$-Laplace equation, to converge globally and locally at a quadratic rate; a one-dimensional model problem explains why the lagged flux variable removes the zig-zag behavior of standard Newton for $p$ close to one. Firedrake-based experiments for $p$-Laplace problems in two and three dimensions and for stationary and time-dependent $p$-Stokes flows show iteration counts largely insensitive to $p$ and to mesh refinement, and up to an order of magnitude fewer iterations than standard Newton for $p$ close to one.

==> data/lid_iteration_p101.txt <==
iteration PStokes PStokesLifted
0 1.6465828576347692e+00 1.6465828576366897e+00
1 2.3803458208365882e+00 6.5112954113229815e-01
2 1.4740890435869163e+00 6.8820301907018100e-01
3 2.2677549942813764e+00 7.6826376951627584e-01
4 1.4497927457634165e+00 8.1847930302989313e-01
5 2.1353707489103071e+00 8.2333821405699337e-01
6 1.5521297451685445e+00 6.4894349168776133e-01
7 2.0435653068990716e+00 4.4360937776926074e-01
8 1.4885176409390872e+00 8.5465352680380624e-01
9 1.9956888463789146e+00 6.7468341747713068e-01
10 1.4439116592329893e+00 4.7379958192029670e-01
11 1.9512861777184560e+00 2.6667056771130832e-01
12 1.2915148836123900e+00 1.5990186577758680e-01
13 1.9145027035378237e+00 1.0131058035580560e-01
14 1.2657921614833787e+00 9.3280184888949860e-02
15 1.8733281387556022e+00 4.0254167652064639e-02
16 1.2307109478356795e+00 1.1257394005300347e-02
17 1.8279294270049884e+00 3.1367765607469545e-03
18 1.1985028577140839e+00 1.2883742278335560e-03
19 1.7667805369325624e+00 4.2522911908532158e-04
20 1.1527276060419358e+00 1.1222676886807773e-04
21 1.7235380469418722e+00 1.9428364278303303e-05
22 1.1132186574534693e+00 8.9427385390389059e-08
23 1.6746357882286143e+00 nan
24 1.0780134284816145e+00 nan
25 1.6291656410848754e+00 nan
26 1.0428573224734143e+00 nan
27 1.5894047077249511e+00 nan
28 1.0108442046842612e+00 nan
29 1.5476215347144466e+00 nan
30 9.8379292043126365e-01 nan
31 1.5084027663821205e+00 nan
32 9.5767615993078214e-01 nan
33 1.4686461444056642e+00 nan
34 9.4246907151474946e-01 nan
35 1.4327593444400706e+00 nan
36 9.1326541185856835e-01 nan
37 1.3974696236089332e+00 nan
38 8.9200520448742704e-01 nan
39 1.3584886016303561e+00 nan
40 8.5411317215932092e-01 nan
41 1.3222231499844586e+00 nan
42 8.2458706355457545e-01 nan
43 1.2945691284163392e+00 nan
44 8.0571813682908489e-01 nan
45 1.2605236463369136e+00 nan
46 7.8046251195219984e-01 nan
47 1.2291711166135242e+00 nan
48 7.5678429321290519e-01 nan
49 1.2113247094997726e+00 nan
50 7.3309803415685104e-01 nan
51 1.1844841673348445e+00 nan
52 7.1201156516375519e-01 nan
53 1.1681972572328470e+00 nan
54 6.9091647801484757e-01 nan
55 1.1432061589843749e+00 nan
56 6.5093865478203072e-01 nan
57 1.1280114675191097e+00 nan
58 6.3679242802568659e-01 nan
59 1.1023458386316964e+00 nan
60 6.1224174017357402e-01 nan
61 1.1836818151486046e+00 nan
62 6.2272294332386213e-01 nan
63 1.0483602744893574e+00 nan
64 5.8587813966987823e-01 nan
65 1.0270112850592721e+00 nan
66 5.5351603480560752e-01 nan
67 1.0084431677166465e+00 nan
68 5.2859171188058807e-01 nan
69 9.3486643057734231e-01 nan
70 8.7469784765819580e-01 nan
71 8.3264872688351477e-01 nan
72 8.1720358169689389e-01 nan
73 8.0622072734235006e-01 nan
74 7.7783982112332017e-01 nan
75 7.6762886166120514e-01 nan
76 7.4088023378496359e-01 nan
77 7.3135409672624951e-01 nan
78 7.1763428074340163e-01 nan
79 6.9720784800022928e-01 nan
80 6.8406863362301273e-01 nan
81 6.6487222905006016e-01 nan
82 6.5222022978631111e-01 nan
83 6.4415065370809843e-01 nan
84 6.2196867606769446e-01 nan
85 6.1455950483003685e-01 nan
86 5.9326488489181906e-01 nan
87 5.8635111764927217e-01 nan
88 5.6598019883956185e-01 nan
89 5.5954108720639295e-01 nan
90 5.4852189809620655e-01 nan
91 5.3406653820725203e-01 nan
92 5.2346804631843857e-01 nan
93 5.0983725050599060e-01 nan
94 4.9961143528866175e-01 nan
95 4.9365673549008682e-01 nan
96 4.7693013498782799e-01 nan
97 4.7138308750075059e-01 nan
98 4.5537217870461288e-01 nan
99 4.5020874979818248e-01 nan
100 4.3486498935675255e-01 nan
101 4.3008519129651795e-01 nan
102 4.1534783519892693e-01 nan
103 4.1081827298781459e-01 nan
104 3.9683054986477129e-01 nan
105 3.9247891394201956e-01 nan
106 3.8461292224182958e-01 nan
107 3.7541891177465658e-01 nan
108 3.6772183819385734e-01 nan
109 3.5905431648051434e-01 nan
110 3.5140783084604199e-01 nan
111 3.4340354170636539e-01 nan
112 3.3603964333271835e-01 nan
113 3.2846191615865022e-01 nan
114 3.2139017870228431e-01 nan
115 3.1400091003875863e-01 nan
116 3.0737659916566962e-01 nan
117 3.0035368490161141e-01 nan
118 2.9407275657872201e-01 nan
119 2.8741465619192941e-01 nan
120 2.8137455390345756e-01 nan
121 2.7511093768598144e-01 nan
122 2.6928274071831532e-01 nan
123 2.6339410706702909e-01 nan
124 2.5777077497173206e-01 nan
125 2.5225474360216160e-01 nan
126 2.4681402710268727e-01 nan
127 2.4163870997781409e-01 nan
128 2.3638875099806864e-01 nan
129 2.3155637939055371e-01 nan
130 2.2646821584708537e-01 nan
131 2.2198572584817977e-01 nan
132 2.1704415308233665e-01 nan
133 2.1288295825859832e-01 nan
134 2.0808580402939905e-01 nan
135 2.0423330467870576e-01 nan
136 1.9958285927516489e-01 nan
137 1.9826802617045658e-01 nan
138 1.9178914401074029e-01 nan
139 1.9070973535406807e-01 nan
140 1.8418244729719335e-01 nan
141 1.8326990416353520e-01 nan
142 1.7695104434843514e-01 nan
143 1.7617157695979685e-01 nan
144 1.7008597644534479e-01 nan
145 1.6942834099549575e-01 nan
146 1.6356634920122881e-01 nan
147 1.6300593108207845e-01 nan
148 1.5895279603502147e-01 nan
149 1.5742114654828815e-01 nan
150 1.5348012996668828e-01 nan
151 1.5177229568484252e-01 nan
152 1.4794186131462347e-01 nan
153 1.4635032984442850e-01 nan
154 1.4269736782177411e-01 nan
155 1.4234639616873310e-01 nan
156 1.3807899173589544e-01 nan
157 1.3792147712168049e-01 nan
158 1.3348149758203889e-01 nan
159 1.3341647479905608e-01 nan
160 1.2906935529782335e-01 nan
161 1.2905226937655867e-01 nan
162 1.2564736656230849e-01 nan
163 1.2549984404570977e-01 nan
164 1.2222860408959568e-01 nan
165 1.2172541741615800e-01 nan
166 1.1854222843760195e-01 nan
167 1.1812639988606073e-01 nan
168 1.1501858516896261e-01 nan
169 1.1506766978796705e-01 nan
170 1.1218241551827048e-01 nan
171 1.1226407502987168e-01 nan
172 1.0912282514849594e-01 nan
173 1.0925145545945888e-01 nan
174 1.0635262483671828e-01 nan
175 1.0658487581097370e-01 nan
176 1.0423920762537095e-01 nan
177 1.0392900660424380e-01 nan
178 1.0175531999221375e-01 nan
179 1.0139664838281481e-01 nan
180 9.9367032960402113e-02 nan
181 9.8889443447560899e-02 nan
182 9.7499415862058722e-02 nan
183 9.6795702883504128e-02 nan
184 9.5238039791902832e-02 nan
185 9.4668887343048583e-02 nan
186 9.3157979751634840e-02 nan
187 9.2616887561803155e-02 nan
188 9.0897093129934908e-02 nan
189 9.1172796914399321e-02 nan
190 9.0047127167553365e-02 nan
191 8.8729644841119407e-02 nan
192 8.7912079503401810e-02 nan
193 8.6600935049547925e-02 nan
194 8.6385376012844156e-02 nan
195 8.5287557098654668e-02 nan
196 8.4782072331366004e-02 nan
197 8.3849994254878490e-02 nan
198 8.3249668729892340e-02 nan
199 8.2428096395915265e-02 nan
200 8.0842158100247696e-02 nan
201 8.1588991253211396e-02 nan
202 8.0452919651664692e-02 nan
203 8.0421761313540480e-02 nan
204 7.9375457418829481e-02 nan
205 7.9370327754433964e-02 nan
206 7.8306830152549606e-02 nan
207 7.8277451673232454e-02 nan
208 7.7269965545072927e-02 nan
209 7.6531248318269421e-02 nan
210 7.6707635568460192e-02 nan
211 7.6339590665102708e-02 nan
212 7.6095109740251576e-02 nan
213 7.5965582984053814e-02 nan
214 7.5506653557063055e-02 nan
215 7.5602750402652949e-02 nan
216 7.4907439008162324e-02 nan
217 7.4986449335597366e-02 nan
218 7.4070444212003428e-02 nan
219 7.4442035866884748e-02 nan
220 7.3559344562706588e-02 nan
221 7.4068706229323128e-02 nan
222 7.2863963077967636e-02 nan
223 7.3649816004499005e-02 nan
224 7.1804220126255244e-02 nan
225 7.2110850676160909e-02 nan
226 6.8007289315257527e-02 nan
227 7.0871735870552593e-02 nan
228 6.6536036547159172e-02 nan
229 6.6744778137578828e-02 nan
230 6.4992047055125124e-02 nan
231 6.5345888157955972e-02 nan
232 6.3477403143440081e-02 nan
233 6.3894586240767728e-02 nan
234 6.1967416569950882e-02 nan
235 6.2539604267673521e-02 nan
236 6.0570507211140850e-02 nan
237 6.1312880870355961e-02 nan
238 5.9184134372722644e-02 nan
239 6.0088877877853872e-02 nan
240 5.7588995070609862e-02 nan
241 5.8941258247688838e-02 nan
242 5.6139976233675504e-02 nan
243 5.7408473092560405e-02 nan
244 5.5122221245283945e-02 nan
245 5.6140399042151713e-02 nan
246 5.4617237399308849e-02 nan
247 5.5286108217300116e-02 nan
248 5.3612296540510959e-02 nan
249 5.4319827047649288e-02 nan
250 5.2724361162198981e-02 nan
251 5.3340396992888055e-02 nan
252 5.1837633577481328e-02 nan
253 5.2956348045660288e-02 nan
254 5.0914400685996418e-02 nan
255 5.1755361313525816e-02 nan
256 5.0049133561726793e-02 nan
257 5.1185421014444440e-02 nan
258 4.8828347891489550e-02 nan
259 7.9221598725222983e-02 nan
260 8.5959143416586073e-02 nan
261 7.6092519199795983e-02 nan
262 1.0170248646959307e-01 nan
263 8.9945833331641079e-02 nan
264 8.7822939190805180e-02 nan
265 7.7699302402162579e-02 nan
266 8.1828264893394800e-02 nan
267 7.4155252465633009e-02 nan
268 5.1647741989616809e-02 nan
269 5.1538056583115582e-02 nan
270 4.9304290923795617e-02 nan
271 5.3147685228285203e-02 nan
272 4.5552605465342587e-02 nan
273 3.6170930979431193e-02 nan
274 3.3322329341523148e-02 nan
275 2.6328300879339267e-02 nan
276 2.2972870482350895e-02 nan
277 1.5069530307956056e-02 nan
278 1.3285050233551947e-02 nan
279 1.0229939425356323e-02 nan
280 7.8259625428075807e-03 nan
281 6.3983100287801830e-03 nan
282 3.8105996790239651e-03 nan
283 8.4053810264684268e-04 nan
284 5.0616993346388385e-05 nan
285 4.2123769366886298e-07 nan


==> data/lid_iteration_p150.txt <==
iteration PStokes PStokesLifted
0 1.2334142716633316e+00 1.2334142716655003e+00
1 1.6897059706479728e-01 1.8561381606685040e-01
2 4.6336067513718139e-02 1.6487724398034375e-02
3 3.1003710415594594e-02 2.6008722182291647e-04
4 2.2709955484289314e-02 1.1684744481521067e-05
5 1.7799541767094175e-02 7.2078654093548101e-07
6 1.4375153397251617e-02 nan
7 1.1825158668531080e-02 nan
8 1.0234050350507467e-02 nan
9 8.6161548702775228e-03 nan
10 7.8235662979580026e-03 nan
11 6.6695217546121127e-03 nan
12 6.1719189419046881e-03 nan
13 5.3117757314096598e-03 nan
14 4.8709213660258948e-03 nan
15 4.3580572738348500e-03 nan
16 3.8963092656475280e-03 nan
17 3.5371819266896511e-03 nan
18 3.0921854309572550e-03 nan
19 2.7636469331233271e-03 nan
20 2.2800413324942778e-03 nan
21 1.9521390283853694e-03 nan
22 1.4566449547853140e-03 nan
23 1.4061469130008093e-03 nan
24 1.0599538572392988e-03 nan
25 1.0658493120303391e-03 nan
26 7.8053413124458198e-04 nan
27 7.6968805620298046e-04 nan
28 4.9976680814569968e-04 nan
29 4.6252502787614929e-04 nan
30 2.7462080606084816e-04 nan
31 2.4012131062476372e-04 nan
32 1.1501579424900497e-04 nan
33 9.1584064025815732e-05 nan
34 1.1931216739342186e-04 nan
35 8.8700484950527666e-05 nan
36 1.0959836362866166e-04 nan
37 8.4741243020759123e-05 nan
38 1.0319117725248580e-04 nan
39 7.6033425394059613e-05 nan
40 9.0308945205958170e-05 nan
41 6.3481126314021238e-05 nan
42 7.3175875425164383e-05 nan
43 4.5957797445462847e-05 nan
44 4.3829041675268403e-05 nan
45 1.4552266225597418e-05 nan
46 4.3024636455886303e-06 nan
47 1.2726196169611064e-08 nan


==> data/rel_grad_norms_plaplace_2d.txt <==
iteration standard_p160 lifted_p160 picard_p160 pnls_p160 standard_p130 lifted_p130 picard_p130 pnls_p130 standard_p110 lifted_p110 picard_p110 pnls_p110 standard_p105 lifted_p105 picard_p105 pnls_p105 standard_p101 lifted_p101 picard_p101 pnls_p101
0 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
1 9.4496947401458575e-01 9.5588216271950821e-01 9.5588216271951043e-01 9.5588216271951043e-01 9.4739573801898314e-01 9.7021094222135584e-01 9.7021094222135551e-01 9.7021094222135551e-01 8.3289716605789221e-01 8.1157105441356614e-01 8.1157105441356736e-01 8.1157105441356736e-01 7.0967878651156469e-01 6.5317674164626627e-01 6.5317674164627071e-01 6.5317674164627071e-01 6.2153951935614671e-01 4.8180220169368737e-01 4.8180220169367294e-01 4.8180220169367294e-01
2 3.7689939657447624e-01 9.6790554106883508e-01 3.6483103054146215e-01 3.8417093257490142e-01 8.9932678058238025e-01 1.0697048555095228e+00 9.2116409364087093e-01 8.8485953266473283e-01 7.4417803689737161e-01 6.7561071485251367e-01 7.6491715420020057e-01 7.1749868134823491e-01 6.3979095503334737e-01 5.1914126701252816e-01 5.7840825457783185e-01 5.1547835035679412e-01 5.7758605078266045e-01 2.8054677360340891e-01 3.5281384699234025e-01 3.4516863010911997e-01
3 2.6391335112723252e-01 7.1337041260290099e-02 8.6788950201950696e-02 4.2120124301792350e-02 2.5749482714966138e-01 3.1184512835231287e-01 8.0350896680709538e-01 7.2452907183765336e-01 6.4517774184836696e-01 6.6176640378189422e-01 7.2749590537995679e-01 6.8120208061342902e-01 5.0586762757150949e-01 4.5656387156352818e-01 5.4424006305812744e-01 5.1472557519787221e-01 3.9719538375441221e-01 2.1930049974752847e-01 2.9774906725421540e-01 2.9480659572421702e-01
4 2.0989519189373038e-01 3.1560177122894273e-02 2.5543649983355312e-02 1.6071177568611719e-02 2.7498951172282371e-01 5.0802628785514267e-02 5.7529843333095432e-01 2.0049645025182550e-01 5.1636134739668005e-01 3.8663126035763701e-01 6.9077065042565611e-01 5.6728975638015833e-01 4.6922384233740555e-01 4.0968722231750404e-01 5.2071944155716665e-01 4.1179097433153861e-01 3.3487059460760793e-01 2.1583593643402479e-01 2.7043542563676570e-01 2.3822278067128116e-01
5 1.2887028542949150e-01 1.8312186656532736e-02 8.7643657423528663e-03 3.4928083450207945e-03 1.5588301646257635e-01 2.2028153781338180e-02 3.4711222345896514e-01 1.6007921588332163e-01 3.9066353002256315e-01 2.6588133181245088e-01 6.5358090672822777e-01 5.2731276454945819e-01 3.5705232054595110e-01 3.0920274258016522e-01 5.0100738168276304e-01 4.2001835514929808e-01 3.1939890675241400e-01 3.2927654985119714e-01 2.5500418552557086e-01 2.4813327876056412e-01
6 1.0366907350988339e-01 1.2817127406803418e-02 3.2307361788959793e-03 2.3978676912042135e-04 1.2585841829076697e-01 6.7289616725828465e-03 1.9475815126305618e-01 2.6802194039858462e-01 2.8625078101927387e-01 6.7931272085075767e-01 6.1553895832334826e-01 3.4155120478477569e-01 4.8926184532695172e-01 2.3541731460469204e-01 4.8309079045048248e-01 2.8015383345409450e-01 2.1561541433885817e-01 2.9174210384289428e-01 2.4525296854681883e-01 1.8251382719320136e-01
7 5.5212710910567613e-02 1.1082886827512226e-03 1.2302859481470897e-03 7.5591417617084538e-05 9.4850820809959810e-02 1.1088705202679041e-03 1.1318659767033254e-01 4.2450870148534853e-02 2.8895733964336218e-01 6.4919930676703186e-01 5.7575765571459836e-01 2.2211285116641538e-01 1.9772452814985658e-01 6.1583258268440266e-01 4.6620200588114397e-01 2.6991707713463842e-01 1.2030696228705379e-01 4.1784638536347329e-01 2.3848990306078807e-01 2.0703531238681736e-01
8 4.2561139901502551e-02 1.7405625290452001e-04 4.7562336327931212e-04 1.5314074725777901e-07 6.8217135916537816e-02 1.8652923029012128e-04 7.0124911209137303e-02 5.7227293695190501e-02 2.2670323212408172e-01 4.9845627883006277e-01 5.3194967769328749e-01 5.0190873582671636e-01 3.4936755892715599e-01 6.3325215240960253e-01 4.4996280934322247e-01 5.0116434854498337e-01 1.1799894247699617e-01 6.0345545192598204e-01 2.3343356842753638e-01 2.0857420831546444e-01
9 1.8334515817103551e-02 2.3782785870186475e-05 1.8520170964417086e-04 nan 5.6459399082441269e-02 6.4827146674497844e-06 4.5428610361795636e-02 6.9272343311048553e-03 1.5933650193595700e-01 9.4907359135091934e-02 4.7897966111562928e-01 1.0043400568998676e-01 1.6256533944240278e-01 4.9224945414841453e-01 4.3410449135991630e-01 1.5404185688784547e-01 1.1672104840831206e-01 8.1874613666883611e-01 2.2942225083134951e-01 1.1057294279882668e-01
10 1.3301308343734723e-02 1.4673417561738651e-06 7.2371791301206636e-05 nan 3.9493678556300510e-02 1.5454134505598126e-08 3.0217954041321611e-02 8.3053263720704300e-03 1.5798555528295380e-01 5.0387310788562768e-02 4.0800883580445690e-01 3.5030864140863538e-01 2.4822506176855577e-01 4.1459382548054835e-01 4.1825996289302203e-01 4.9112579554174968e-01 1.2426512703068984e-01 6.1059542090707841e-01 2.2608988190793239e-01 3.7959851064643535e-01
11 4.4384787397647304e-03 5.4168359978447549e-09 2.8333083815001439e-05 nan 3.2967655265895450e-02 nan 2.0410437519381111e-02 1.4770366495826810e-03 9.1855000507439652e-02 1.3162494410416555e-02 3.2468207484374684e-01 6.2533759644832973e-02 1.2545111563644440e-01 2.3687151508824578e-01 4.0141588081974094e-01 1.1277522228385660e-01 1.1422507217932439e-01 5.4991491500980583e-01 2.2322297956110182e-01 9.3776898661825828e-02
12 2.8242523867395885e-03 nan 1.1103624370801907e-05 nan 2.2026763696951817e-02 nan 1.3910975142819963e-02 1.2171912065323223e-04 1.0652785273338608e-01 3.2384435505311612e-03 2.5594136121731059e-01 2.7662522668072892e-01 1.8147205499555005e-01 9.9902707480235289e-02 3.7987687919878294e-01 4.5093412916530817e-01 1.2026309265952641e-01 1.7869228570850956e-01 2.2069410312985460e-01 4.6562901691213526e-01
13 8.5280955181194287e-04 nan 4.3542213832341546e-06 nan 1.9715585498724569e-02 nan 9.5331472149545026e-03 6.6482768123660711e-05 1.0443317227599681e-01 2.7527965174396762e-04 2.0903590763513571e-01 4.7264784691108487e-02 1.2151563114197211e-01 3.5355743837560648e-02 3.4413403969662487e-01 8.8207590581291323e-02 1.0794107335602089e-01 1.2934805511824793e-01 2.1842944483550911e-01 8.5846186496389976e-02
14 4.3822026983388377e-04 nan 1.7082290814994008e-06 nan 1.1857878542593403e-02 nan 6.5553718201369904e-03 3.9098181404451099e-07 7.8633682077984726e-02 1.0860757351439682e-05 1.7654454466789130e-01 1.7679615466806822e-01 1.4850519750026026e-01 2.6554930946444968e-02 2.9041797227814181e-01 4.5685064855936247e-01 1.1383074971809660e-01 9.3146937581045905e-02 2.1638075366916931e-01 5.0076066051299317e-01
15 2.8880722098329522e-04 nan 6.7039116046709704e-07 nan 1.3245366293940526e-02 nan 4.5176392305967634e-03 nan 7.7586848359055202e-02 5.0967182778269669e-08 1.5222747994483457e-01 2.6013865015991386e-02 1.1146045799314716e-01 3.4282455462910609e-03 2.3863175700890890e-01 8.1141863241340845e-02 1.0428176874457618e-01 7.3000913421038011e-02 2.1441186761582948e-01 8.1316911037051687e-02
16 1.5335579972532281e-04 nan nan nan 8.1289027563051439e-03 nan 3.1178504538932283e-03 nan 6.1758264657597844e-02 nan 1.3276294979032199e-01 1.0944597231477522e-01 1.4428394180896509e-01 2.0855825237586028e-03 2.0287077266430925e-01 3.8123043069974077e-01 1.1005449671061765e-01 3.9496286489858534e-02 2.1169954644416961e-01 6.3554402279070654e-01
17 1.9747340119394921e-05 nan nan nan 6.0740274633263053e-03 nan 2.1538970828875567e-03 nan 5.4884118585111691e-02 nan 1.1649772332048522e-01 1.2372214021649400e-02 9.7835984121953906e-02 2.8125377587071628e-04 1.8003968989216290e-01 6.4796722380468033e-02 9.8478438971163124e-02 2.5950120702918050e-02 2.0464449177121957e-01 1.0278013519570858e-01
18 3.0742270390320896e-07 nan nan nan 5.7368281318198001e-03 nan 1.4889815651567024e-03 nan 4.7854033238705317e-02 nan 1.0257504512307604e-01 8.4915799403211256e-02 1.0995797495886572e-01 1.6221703453962371e-05 1.6443297109020200e-01 3.5601279246884021e-01 1.0412521852412016e-01 4.4619708661150321e-03 1.8552528795658926e-01 6.0934431312717841e-01
19 nan nan nan nan 4.9996073116696125e-03 nan 1.0298217150055747e-03 nan 4.4844536151036098e-02 nan 9.0504710640584782e-02 9.5875042222727230e-03 8.8275900355632306e-02 2.2909106161482895e-08 1.5251076984475859e-01 5.8190979326713486e-02 9.5161355136185566e-02 1.1485062848905574e-03 1.5493776506297616e-01 9.9331723466187405e-02
20 nan nan nan nan 4.3377871519881253e-03 nan 7.1250073573416524e-04 nan 3.9928635085624130e-02 nan 7.9968884582052133e-02 3.7331569799290747e-02 1.0783647640507298e-01 nan 1.4248877887849720e-01 2.7264592982890040e-01 9.8626988490394626e-02 3.5774291696493220e-05 1.2906271711658493e-01 6.5790029006616613e-01
21 nan nan nan nan 4.0036934354423211e-03 nan 4.9308284657131971e-04 nan 3.0253839042037201e-02 nan 7.0737013367951615e-02 2.8499091860703309e-03 8.1531321096695628e-02 nan 1.3353156743421324e-01 4.0797848166112038e-02 8.9998075215448906e-02 2.0988395983245618e-07 1.1449220813534329e-01 1.0636828334338748e-01
22 nan nan nan nan 3.2446703159403597e-03 nan 3.4130198870056599e-04 nan 2.7871413049830238e-02 nan 6.2627991887031470e-02 1.0997478414169054e-03 1.1261042136798678e-01 nan 1.2526141715384431e-01 2.9194478495151627e-01 9.5422249130777057e-02 nan 1.0697373417169191e-01 6.5383253244239392e-01
23 nan nan nan nan 3.1539902412124768e-03 nan 2.3627804917873848e-04 nan 2.3209014549421571e-02 nan 5.5492677925640929e-02 7.4909637424247673e-04 7.4984715206141569e-02 nan 1.1751697982863363e-01 4.0421178159351402e-02 8.5219418609375139e-02 nan 1.0272746369082016e-01 1.0492165712800162e-01
24 nan nan nan nan 2.2609734416503859e-03 nan 1.6359139273427204e-04 nan 1.9894759081355365e-02 nan 4.9205123895440392e-02 2.0771011899244440e-04 8.8016192955187422e-02 nan 1.1022852107804085e-01 1.8062338477070219e-01 9.0525998757124193e-02 nan 1.0003815506689354e-01 6.5298911544019778e-01
25 nan nan nan nan 2.1400577125723513e-03 nan 1.1327674299771142e-04 nan 2.9667421514281873e-02 nan 4.3657597815907077e-02 1.5828085592235693e-04 6.6176347394329246e-02 nan 1.0336263525338542e-01 2.6983516596583240e-02 8.2415580451446202e-02 nan 9.8200553575859773e-02 1.0909622009008403e-01
26 nan nan nan nan 7.4855252258455547e-04 nan 7.8443623310760070e-05 nan 1.3237414975366041e-02 nan 3.8757336565303502e-02 1.1344847062304712e-05 6.8392969251249172e-02 nan 9.6893236487350667e-02 1.6366749257927285e-01 8.5979321328611288e-02 nan 9.6904167795936108e-02 6.4054891763593758e-01
27 nan nan nan nan 1.8619610056975938e-04 nan 5.4325823610576873e-05 nan 2.1016644375053097e-02 nan 3.4424173468072361e-02 8.6112317451234196e-06 6.0202068590680426e-02 nan 9.0776299440928798e-02 2.1369953150002119e-02 7.8157922446471600e-02 nan 9.5990293354311723e-02 1.0412187693091414e-01
28 nan nan nan nan 1.5287875604794072e-05 nan 3.7625583933269217e-05 nan 1.1552067382504028e-02 nan 3.0588673743114737e-02 7.2992852581273345e-08 7.3704792625517865e-02 nan 8.4915696251627440e-02 8.5340417537846686e-02 8.3252484116745101e-02 nan 9.5357947414609429e-02 6.5735036221303722e-01
29 nan nan nan nan 1.2536973550821607e-07 nan 2.6060683873596415e-05 nan 1.2234919716644458e-02 nan 2.7190608419342177e-02 nan 5.4152983088610586e-02 nan 7.9174412766829544e-02 1.2905707934060413e-02 7.4201470707264613e-02 nan 9.4926031383319634e-02 1.1144858516839211e-01
30 nan nan nan nan nan nan 1.8051446436784093e-05 nan 6.1691696297441444e-03 nan 2.4177673223830284e-02 nan 7.0489161830585581e-02 nan 7.3614417643520683e-02 8.6869157933714095e-02 7.9180019501077600e-02 nan 9.4611628710921422e-02 6.8484428671059694e-01
31 nan nan nan nan nan nan 1.2504326578959690e-05 nan 6.9977176117630730e-03 nan 2.1504390232014545e-02 nan 4.9472949455929664e-02 nan 6.8561511965143582e-02 1.1354882664410952e-02 7.0512547704172909e-02 nan 9.4261512490283361e-02 1.0581380338129195e-01
32 nan nan nan nan nan nan 8.6622257331063076e-06 nan 5.3804426750088752e-03 nan 1.9131150053540946e-02 nan 4.0152362607937017e-02 nan 6.4090118744089278e-02 4.5302212032484086e-02 7.5374342422222740e-02 nan 9.3296544105568702e-02 6.8095630138394614e-01
33 nan nan nan nan nan nan 6.0009304996899687e-06 nan 1.1951141850661373e-02 nan 1.7023370104321405e-02 nan 3.5725849004525759e-02 nan 6.0047231537820621e-02 3.8506375087064854e-03 6.8272232756473344e-02 nan 9.0652023900542222e-02 1.0366951281996754e-01
34 nan nan nan nan nan nan 4.1574477713880562e-06 nan 3.6262451224130555e-03 nan 1.5150759031816568e-02 nan 4.1938252901621731e-02 nan 5.6316473243933268e-02 1.1377562047154551e-03 7.1807834664789613e-02 nan 8.8234940439656434e-02 6.8262437841211310e-01
35 nan nan nan nan nan nan 2.8804041942814408e-06 nan 4.8049185297184775e-03 nan 1.3486685669160456e-02 nan 3.3131758066446075e-02 nan 5.2842537133698984e-02 9.2517485426528998e-04 6.4966689230281066e-02 nan 8.7344805441055523e-02 1.0952260300855103e-01
36 nan nan nan nan nan nan 1.9957122081843191e-06 nan 1.5567905982435549e-03 nan 1.2007651481325481e-02 nan 4.0964105257310382e-02 nan 4.9596545722363751e-02 5.0553667792731752e-05 6.9598316628639190e-02 nan 8.6938337161567500e-02 8.1592723762528505e-02
37 nan nan nan nan nan nan 1.3828011538938270e-06 nan 5.4149428766489061e-04 nan 1.0692859911219431e-02 nan 3.1672918185835550e-02 nan 4.6558151297392929e-02 3.9912640503234916e-05 6.1888415371417441e-02 nan 8.6600487804627091e-02 1.0266473414620740e-01
38 nan nan nan nan nan nan 9.5816089650985498e-07 nan 6.6343508587713337e-05 nan 9.5238689616139616e-03 nan 3.8562608785249503e-02 nan 4.3709170574131595e-02 6.8426408609603862e-07 6.6371749724668833e-02 nan 8.6268169620680610e-02 7.0168197233178187e-01
39 nan nan nan nan nan nan nan nan 1.6916218543446227e-06 nan 8.4843090306701060e-03 nan 2.8322736682082503e-02 nan 4.1031416680854013e-02 nan 5.9028122325226022e-02 nan 8.5940337543032583e-02 1.1077571852665269e-01
40 nan nan nan nan nan nan nan nan 1.6896174723402070e-09 nan 7.5596482019887881e-03 nan 4.2243601573649821e-02 nan 3.8506148786868123e-02 nan 6.3387337511770656e-02 nan 8.5625147345201158e-02 6.1775622789054729e-01
41 nan nan nan nan nan nan nan nan nan nan 6.7369907268002311e-03 nan 2.6105887316799088e-02 nan 3.6114769034200078e-02 nan 5.7231779417442348e-02 nan 8.5330501158900576e-02 9.9875670180346182e-02
42 nan nan nan nan nan nan nan nan nan nan 6.0048991552805664e-03 nan 4.8428983157650901e-02 nan 3.3841126465098764e-02 nan 6.0643028915417223e-02 nan 8.5058704275058253e-02 6.6653489901468499e-01
43 nan nan nan nan nan nan nan nan nan nan 5.3532346066343835e-03 nan 2.2687573378026033e-02 nan 3.1675318818882574e-02 nan 5.4678987826513960e-02 nan 8.4796217831196369e-02 9.8056785124104151e-02
44 nan nan nan nan nan nan nan nan nan nan 4.7730123933789198e-03 nan 4.4677849616097796e-02 nan 2.9617080411319569e-02 nan 5.8096236350327207e-02 nan 8.4479388188959018e-02 6.3877859976806506e-01
45 nan nan nan nan nan nan nan nan nan nan 4.2562716359766653e-03 nan 2.0716698545691071e-02 nan 2.7675236085416940e-02 nan 5.2296031465406720e-02 nan 8.3878024251520994e-02 9.1521765631800117e-02
46 nan nan nan nan nan nan nan nan nan nan 3.7959580536851660e-03 nan 4.4831139052098103e-02 nan 2.5861661230231241e-02 nan 5.6427459350964534e-02 nan 8.2389319415643480e-02 6.6175923308294327e-01
47 nan nan nan nan nan nan nan nan nan nan 3.3858191870435859e-03 nan 1.9705038460159856e-02 nan 2.4183410904009446e-02 nan 5.0069317004185251e-02 nan 7.9574620452153438e-02 9.4109376545426421e-02
48 nan nan nan nan nan nan nan nan nan nan 3.0203112280582619e-03 nan 4.1280290253779259e-02 nan 2.2638638973866941e-02 nan 5.4147986633099499e-02 nan 7.6728136061756408e-02 8.8739652209367192e-02
49 nan nan nan nan nan nan nan nan nan nan 2.6945165123939525e-03 nan 1.8759409866379639e-02 nan 2.1217855253961609e-02 nan 4.7984925546786752e-02 nan 7.5043782968027856e-02 8.8440855424718634e-02
50 nan nan nan nan nan nan nan nan nan nan 2.4040706764316970e-03 nan 1.3545165395194530e-02 nan 1.9907764976334258e-02 nan 5.2015371270969758e-02 nan 7.4084655411926478e-02 6.6851912479300890e-01
51 nan nan nan nan nan nan nan nan nan nan 2.1450984691781124e-03 nan 1.3145266315517743e-02 nan 1.8694680142350224e-02 nan 4.6606717372797056e-02 nan 7.3227232046863697e-02 9.6680554547479744e-02
52 nan nan nan nan nan nan nan nan nan nan 1.9141572406601969e-03 nan 1.3885132137744014e-02 nan 1.7566399387142589e-02 nan 5.0019104214179870e-02 nan 7.2059626626036211e-02 9.1605205734481221e-02
53 nan nan nan nan nan nan nan nan nan nan 1.7081872046460066e-03 nan 1.2170571498403667e-02 nan 1.6512818385835511e-02 nan 4.4729495795747191e-02 nan 7.0248358392390173e-02 9.0758642761696234e-02
54 nan nan nan nan nan nan nan nan nan nan 1.5244676505913319e-03 nan 1.3643005549691622e-02 nan 1.5525858450842986e-02 nan 4.8649883707127105e-02 nan 6.7826264429126565e-02 5.7285102628641427e-01
55 nan nan nan nan nan nan nan nan nan nan 1.3605783833301132e-03 nan 1.1804493221228571e-02 nan 1.4599140661267674e-02 nan 4.2972194337653098e-02 nan 6.5423837413512959e-02 8.1460656682049951e-02
56 nan nan nan nan nan nan nan nan nan nan 1.2143657131453839e-03 nan 1.2907382215233076e-02 nan 1.3727620310582705e-02 nan 4.6848248131472647e-02 nan 6.3491818182685442e-02 6.3302325703051932e-01
57 nan nan nan nan nan nan nan nan nan nan 1.0839124621015402e-03 nan 1.0729846798283921e-02 nan 1.2907261487175250e-02 nan 4.1327098929721098e-02 nan 6.1862922126400308e-02 8.4102336590378191e-02
58 nan nan nan nan nan nan nan nan nan nan 9.6751146300909059e-04 nan 1.4562281140530094e-02 nan 1.2134769523677627e-02 nan 4.5157712984813532e-02 nan 6.0173578231145219e-02 8.0113616576966626e-02
59 nan nan nan nan nan nan nan nan nan nan 8.6364214157575716e-04 nan 9.9680161461132687e-03 nan 1.1407377590187381e-02 nan 4.0196772497010660e-02 nan 5.8232097962156774e-02 7.7764281483890765e-02
60 nan nan nan nan nan nan nan nan nan nan 7.7094978235632821e-04 nan 1.4530751633883171e-02 nan 1.0722680121358432e-02 nan 4.3572131724316072e-02 nan 5.6162734760816707e-02 4.1683788344927591e-01
61 nan nan nan nan nan nan nan nan nan nan 6.8822717572887722e-04 nan 1.0034842635648881e-02 nan 1.0078505876764421e-02 nan 3.8717333663211027e-02 nan 5.4221246551008580e-02 6.6128830290926199e-02
62 nan nan nan nan nan nan nan nan nan nan 6.1439834623463368e-04 nan 1.2953147502851911e-02 nan 9.4728266006598293e-03 nan 4.2084488030358705e-02 nan 5.2480192515898465e-02 5.9003314745991253e-01
63 nan nan nan nan nan nan nan nan nan nan 5.4850411905469113e-04 nan 1.0819631961986063e-02 nan 8.9036956738868505e-03 nan 3.7334742824742723e-02 nan 5.0824855599341467e-02 7.3691879841817104e-02
64 nan nan nan nan nan nan nan nan nan nan 4.8968930593166354e-04 nan 1.3574473751245915e-02 nan 8.3692121553373151e-03 nan 4.1004552684467815e-02 nan 4.9141787055500659e-02 6.9436238581555482e-02
65 nan nan nan nan nan nan nan nan nan nan 4.3719132670239427e-04 nan 1.0115507914096680e-02 nan 7.8675051632729233e-03 nan 3.6044180836046713e-02 nan 4.7438713867974554e-02 6.8184636503023574e-02
66 nan nan nan nan nan nan nan nan nan nan 3.9033009664805223e-04 nan 1.7945490006580033e-02 nan 7.3967320125488427e-03 nan 3.9662103203255798e-02 nan 4.5805508019800663e-02 5.4457448790823426e-01
67 nan nan nan nan nan nan nan nan nan nan 3.4849904031827682e-04 nan 1.0191312612782838e-02 nan 6.9550857375981143e-03 nan 3.4840644631236276e-02 nan 4.4293149290865023e-02 6.7799988767210856e-02
68 nan nan nan nan nan nan nan nan nan nan 3.1115708328299948e-04 nan 1.6128881252408366e-02 nan 6.5408063099486151e-03 nan 3.8403944820566110e-02 nan 4.2871562974626139e-02 2.1208497495559114e-01
69 nan nan nan nan nan nan nan nan nan nan 2.7782154283848183e-04 nan 1.1916410294345203e-02 nan 6.1521937441297234e-03 nan 3.3958740711410099e-02 nan 4.1486272012282298e-02 1.8198044927439660e-02
70 nan nan nan nan nan nan nan nan nan nan 2.4806179097653432e-04 nan 1.4780930078676478e-02 nan 5.7876191516953984e-03 nan 3.7225785555552247e-02 nan 4.0118855546338109e-02 4.2350878410560767e-02
71 nan nan nan nan nan nan nan nan nan nan 2.2149361165889610e-04 nan 1.1985940672917039e-02 nan 5.4455336756774157e-03 nan 3.2883338312232460e-02 nan 3.8793369326155507e-02 1.1272599633049924e-02
72 nan nan nan nan nan nan nan nan nan nan 1.9777417880898789e-04 nan 1.3900008267901923e-02 nan 5.1244740599806242e-03 nan 3.6123035655918255e-02 nan 3.7540513345411509e-02 2.7352336934290500e-03
73 nan nan nan nan nan nan nan nan nan nan 1.7659757387054529e-04 nan 1.1596986838651324e-02 nan 4.8230655932442511e-03 nan 3.1883675227489305e-02 nan 3.6365927315641804e-02 2.0951047024818331e-03
74 nan nan nan nan nan nan nan nan nan nan 1.5769080361839488e-04 nan 1.2153752959096657e-02 nan 4.5400222740985229e-03 nan 3.5263098726108860e-02 nan 3.5250254431183535e-02 1.2518448497935524e-03
75 nan nan nan nan nan nan nan nan nan nan 1.4081024210309284e-04 nan 1.2827950591947194e-02 nan 4.2741448187278638e-03 nan 3.0955972426924775e-02 nan 3.4171140566886297e-02 8.0975768232051143e-04
76 nan nan nan nan nan nan nan nan nan nan 1.2573846174751760e-04 nan 1.0921427687228247e-02 nan 4.0243174900815208e-03 nan 3.4271931520253152e-02 nan 3.3121145310190413e-02 1.2200946142337625e-04
77 nan nan nan nan nan nan nan nan nan nan 1.1228140878199030e-04 nan 1.3582285037894002e-02 nan 3.7895036584154633e-03 nan 3.0096416268320859e-02 nan 3.2107453719344752e-02 7.6185849660533029e-05
78 nan nan nan nan nan nan nan nan nan nan 1.0026588399424925e-04 nan 1.0088204151155071e-02 nan 3.5687407018647490e-03 nan 3.3346127489392696e-02 nan 3.1140130645038080e-02 1.7914957323405940e-06
79 nan nan nan nan nan nan nan nan nan nan 8.9537294321331799e-05 nan 1.3517889497177324e-02 nan 3.3611352066400305e-03 nan 2.9404662603705885e-02 nan 3.0222538059745323e-02 1.1854792840108089e-06
80 nan nan nan nan nan nan nan nan nan nan 7.9957649175106920e-05 nan 9.4351442524234289e-03 nan 3.1658573912244511e-03 nan 3.2482299739450736e-02 nan 2.9349936754108717e-02 4.6574777061915644e-10
81 nan nan nan nan nan nan nan nan nan nan 7.1403778602035500e-05 nan 1.4055910984620817e-02 nan 2.9821363010472265e-03 nan 2.8644377032603648e-02 nan 2.8513884892228916e-02 nan
82 nan nan nan nan nan nan nan nan nan nan 6.3765732000834130e-05 nan 9.1138309199433176e-03 nan 2.8092549751477431e-03 nan 3.1676991353505060e-02 nan 2.7707597398844076e-02 nan
83 nan nan nan nan nan nan nan nan nan nan 5.6945360173936416e-05 nan 1.4242732148974927e-02 nan 2.6465460912332380e-03 nan 2.7943246120492062e-02 nan 2.6928647424746502e-02 nan
84 nan nan nan nan nan nan nan nan nan nan 5.0855045701406032e-05 nan 4.0510221726675084e-03 nan 2.4933878955627677e-03 nan 3.0985389257416601e-02 nan 2.6178011978554579e-02 nan
85 nan nan nan nan nan nan nan nan nan nan 4.5416570468029613e-05 nan 1.6635710861192367e-03 nan 2.3492003351801576e-03 nan 2.7298247424484660e-02 nan 2.5457273174616400e-02 nan
86 nan nan nan nan nan nan nan nan nan nan 4.0560107867421414e-05 nan 7.1728701703880347e-05 nan 2.2134418369193745e-03 nan 3.0265751210060195e-02 nan 2.4766553414016793e-02 nan
87 nan nan nan nan nan nan nan nan nan nan 3.6223318530162338e-05 nan 1.8933343719894505e-07 nan 2.0856063470069170e-03 nan 2.6706263542428672e-02 nan 2.4104257471576351e-02 nan
88 nan nan nan nan nan nan nan nan nan nan 3.2350548023057700e-05 nan nan nan 1.9652203028368304e-03 nan 2.9596421573393442e-02 nan 2.3467999510935166e-02 nan
89 nan nan nan nan nan nan nan nan nan nan 2.8892106472099570e-05 nan nan nan 1.8518404835980112e-03 nan 2.6158830483548615e-02 nan 2.2855580495140783e-02 nan
90 nan nan nan nan nan nan nan nan nan nan 2.5803632625960888e-05 nan nan nan 1.7450514850376856e-03 nan 2.8974345762328619e-02 nan 2.2265396268354398e-02 nan
91 nan nan nan nan nan nan nan nan nan nan 2.3045517271894321e-05 nan nan nan 1.6444638111318881e-03 nan 2.5643268576322504e-02 nan 2.1696347485240190e-02 nan
92 nan nan nan nan nan nan nan nan nan nan 2.0582398264765741e-05 nan nan nan 1.5497120219959074e-03 nan 2.8396634714123990e-02 nan 2.1147581422931456e-02 nan
93 nan nan nan nan nan nan nan nan nan nan 1.8382700519393708e-05 nan nan nan 1.4604532151764663e-03 nan 2.5173707783824068e-02 nan 2.0618265245945479e-02 nan
94 nan nan nan nan nan nan nan nan nan nan 1.6418230736636399e-05 nan nan nan 1.3763651478955971e-03 nan 2.7831995783880278e-02 nan 2.0107464102226563e-02 nan
95 nan nan nan nan nan nan nan nan nan nan 1.4663817586842605e-05 nan nan nan 1.2971450822671011e-03 nan 2.4747797961285862e-02 nan 1.9614143499369473e-02 nan
96 nan nan nan nan nan nan nan nan nan nan 1.3096986287130830e-05 nan nan nan 1.2225085720587742e-03 nan 2.7318223911970748e-02 nan 1.9137275171197433e-02 nan
97 nan nan nan nan nan nan nan nan nan nan 1.1697665215644914e-05 nan nan nan 1.1521881237386811e-03 nan 2.4361807750913136e-02 nan 1.8675972511603006e-02 nan
98 nan nan nan nan nan nan nan nan nan nan 1.0447933593338235e-05 nan nan nan 1.0859321589785766e-03 nan 2.6842729901014589e-02 nan 1.8229567846582695e-02 nan
99 nan nan nan nan nan nan nan nan nan nan 9.3317923203558625e-06 nan nan nan 1.0235039948071885e-03 nan 2.3921494216145454e-02 nan 1.7797590438257346e-02 nan
100 nan nan nan nan nan nan nan nan nan nan 8.3349489424433450e-06 nan nan nan 9.6468097311733778e-04 nan 2.6404102788709135e-02 nan 1.7379663001683764e-02 nan
101 nan nan nan nan nan nan nan nan nan nan 7.4446462382335846e-06 nan nan nan 9.0925352912232262e-04 nan 2.3588779395476614e-02 nan 1.6975382670873923e-02 nan
102 nan nan nan nan nan nan nan nan nan nan 6.6494909745832374e-06 nan nan nan 8.5702456202151620e-04 nan 2.6000417606501451e-02 nan 1.6584248892920338e-02 nan
103 nan nan nan nan nan nan nan nan nan nan 5.9393080399418109e-06 nan nan nan 8.0780833557734697e-04 nan 2.3286725510503734e-02 nan 1.6205665471586535e-02 nan
104 nan nan nan nan nan nan nan nan nan nan 5.3050124221207119e-06 nan nan nan 7.6143011361821955e-04 nan 2.5532070182940080e-02 nan 1.5838992007050370e-02 nan
105 nan nan nan nan nan nan nan nan nan nan 4.7384903149581118e-06 nan nan nan 7.1772545211659015e-04 nan 2.3013209180792912e-02 nan 1.5483604656387784e-02 nan
106 nan nan nan nan nan nan nan nan nan nan 4.2324957284138852e-06 nan nan nan 6.7653939599324935e-04 nan 2.5177445829260459e-02 nan 1.5138932554974061e-02 nan
107 nan nan nan nan nan nan nan nan nan nan 3.7805577912874298e-06 nan nan nan 6.3772610320000282e-04 nan 2.2766489734290456e-02 nan 1.4804465946508152e-02 nan
108 nan nan nan nan nan nan nan nan nan nan 3.3768998946395137e-06 nan nan nan 6.0114811237189036e-04 nan 2.4851386811957723e-02 nan 1.4479748360641830e-02 nan
109 nan nan nan nan nan nan nan nan nan nan 3.0163615880675636e-06 nan nan nan 5.6667617672523298e-04 nan 2.2397964223131346e-02 nan 1.4164367667860472e-02 nan
110 nan nan nan nan nan nan nan nan nan nan 2.6943331129432555e-06 nan nan nan 5.3418845915777235e-04 nan 2.4551563277785470e-02 nan 1.3857952607865490e-02 nan
111 nan nan nan nan nan nan nan nan nan nan 2.4066999077809580e-06 nan nan nan 5.0357015762663695e-04 nan 2.2188640306062626e-02 nan 1.3560177420238691e-02 nan
112 nan nan nan nan nan nan nan nan nan nan 2.1497866041196869e-06 nan nan nan 4.7471330994794359e-04 nan 2.4276375678482644e-02 nan 1.3270764677547264e-02 nan
113 nan nan nan nan nan nan nan nan nan nan 1.9203095137567775e-06 nan nan nan 4.4751607860332151e-04 nan 2.2001689011381245e-02 nan 1.2989482259010938e-02 nan
114 nan nan nan nan nan nan nan nan nan nan 1.7153372249360807e-06 nan nan nan 4.2188258701597554e-04 nan 2.3877655694345742e-02 nan 1.2716133693066711e-02 nan
115 nan nan nan nan nan nan nan nan nan nan 1.5322525538947525e-06 nan nan nan 3.9772252308993935e-04 nan 2.1835653138725188e-02 nan 1.2450538084603675e-02 nan
116 nan nan nan nan nan nan nan nan nan nan 1.3687174909600560e-06 nan nan nan 3.7495090928989515e-04 nan 2.3636922025317999e-02 nan 1.2192512300277979e-02 nan
117 nan nan nan nan nan nan nan nan nan nan 1.2226436100926745e-06 nan nan nan 3.5348754205529560e-04 nan 2.1688770848482031e-02 nan 1.1941854888881550e-02 nan
118 nan nan nan nan nan nan nan nan nan nan 1.0921647894061938e-06 nan nan nan 3.3325695397148447e-04 nan 2.3416818278830930e-02 nan 1.1698339130600626e-02 nan
119 nan nan nan nan nan nan nan nan nan nan 9.7561566762971204e-07 nan nan nan 3.1418811806026769e-04 nan 2.1371239320110851e-02 nan 1.1461712852575450e-02 nan
120 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.9621394176073090e-04 nan 2.3215584763548774e-02 nan 1.1231703175388307e-02 nan
121 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.7927141767313364e-04 nan 2.1250554758161014e-02 nan 1.1008023559549159e-02 nan
122 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.6330104837475003e-04 nan 2.3032355800393485e-02 nan 1.0790382166277200e-02 nan
123 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.4824683524793444e-04 nan 2.1145349259817533e-02 nan 1.0578488648869131e-02 nan
124 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.3405602876184123e-04 nan 2.2683839793363542e-02 nan 1.0372062272117904e-02 nan
125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.2067885807479571e-04 nan 2.1054691570038055e-02 nan 1.0170837874882713e-02 nan
126 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.0806864518310800e-04 nan 2.2525278699199073e-02 nan 9.9745729295676391e-03 nan
127 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9618107188565506e-04 nan 2.0976947622489046e-02 nan 9.7830524356943005e-03 nan
128 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8497471573509494e-04 nan 2.2381698004568192e-02 nan 9.5960910748556748e-03 nan
129 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.7441036238363504e-04 nan 2.0910991187663354e-02 nan 9.4135347094527269e-03 nan
130 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.6445101728721506e-04 nan 2.2251985344597373e-02 nan 9.2352581029831893e-03 nan
131 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5506198315013979e-04 nan 2.0633361739183936e-02 nan 9.0611600757462881e-03 nan
132 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.4621053763351125e-04 nan 2.2134630852897803e-02 nan 8.8911581426923143e-03 nan
133 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.3786569689494234e-04 nan 2.0583236651120603e-02 nan 8.7251801205023381e-03 nan
134 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.2999837510113433e-04 nan 2.2029227867750932e-02 nan 8.5631580051546679e-03 nan
135 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.2258114955679750e-04 nan 2.0542320728413353e-02 nan 8.4050212065949707e-03 nan
136 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.1558826286558271e-04 nan 2.1722468328426048e-02 nan 8.2506916790459246e-03 nan
137 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0899535489451370e-04 nan 2.0510266701642268e-02 nan 8.1000822078117762e-03 nan
138 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0277935364298995e-04 nan 2.1632820821874409e-02 nan 7.9530945224769618e-03 nan
139 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.6918756285545931e-05 nan 2.0485705366669504e-02 nan 7.8096213890323594e-03 nan
140 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.1393138951998152e-05 nan 2.1553021285141964e-02 nan 7.6695481237489919e-03 nan
141 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.6183328035587759e-05 nan 2.0228667443343167e-02 nan 7.5327565314165668e-03 nan
142 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.1271166741028660e-05 nan 2.1481561014665630e-02 nan 7.3991269297200282e-03 nan
143 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 7.6639616751295674e-05 nan 2.0214290696313850e-02 nan 7.2685416377568333e-03 nan
144 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 7.2272649202889582e-05 nan 2.1418601236993743e-02 nan 7.1408872199446756e-03 nan
145 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 6.8155018336716586e-05 nan 2.0205629041879673e-02 nan 7.0160563067332817e-03 nan
146 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 6.4272513447251144e-05 nan 2.1135393496804007e-02 nan 6.8939485170409270e-03 nan
147 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 6.0611645833014847e-05 nan 2.0202937980787348e-02 nan 6.7744716014287625e-03 nan
148 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.7159776685848746e-05 nan 2.1082942019237882e-02 nan 6.6575407899883490e-03 nan
149 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.3904877033747002e-05 nan 2.0204771340670412e-02 nan 6.5430790202609199e-03 nan
150 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.0835694301875165e-05 nan 2.1037534808388117e-02 nan 6.4310166125152403e-03 nan
151 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.7941673461660307e-05 nan 1.9960891464793261e-02 nan 6.3212904190783270e-03 nan
152 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.5212685202560618e-05 nan 2.0997459060458811e-02 nan 6.2138427124568824e-03 nan
153 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.2639352748721769e-05 nan 1.9969286223181369e-02 nan 6.1086216065207736e-03 nan
154 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.0212716653046186e-05 nan 2.0963539935059821e-02 nan 6.0055792622125620e-03 nan
155 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.7924504925369546e-05 nan 1.9980996226181522e-02 nan 5.9046709163125682e-03 nan
156 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.5766765366936274e-05 nan 2.0696945669941222e-02 nan 5.8058552498127655e-03 nan
157 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.3731954329742428e-05 nan 1.9996970508166199e-02 nan 5.7090931808126914e-03 nan
158 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1813161870658874e-05 nan 2.0669689894862092e-02 nan 5.6143469530535216e-03 nan
159 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.0003647005355210e-05 nan 2.0015414318770169e-02 nan 5.5215796010597319e-03 nan
160 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.8297312220254852e-05 nan 2.0647634960213278e-02 nan 5.4307549052791297e-03 nan
161 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.6688159112298108e-05 nan 1.9779863957372915e-02 nan 5.3418368385122145e-03 nan
162 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.5170642336142895e-05 nan 2.0628582133422082e-02 nan 5.2547888961051326e-03 nan
163 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.3739599010966786e-05 nan 1.9802728335257466e-02 nan 5.1695739792532733e-03 nan
164 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.2390026157339448e-05 nan 2.0614206377589268e-02 nan 5.0861542423150177e-03 nan
165 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.1117295573330942e-05 nan 1.9827221024840351e-02 nan 5.0044909467365515e-03 nan
166 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9917064401845577e-05 nan 2.0359400118084396e-02 nan 4.9245444147097955e-03 nan
167 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8785119533671261e-05 nan 1.9855186879511069e-02 nan 4.8462743969643592e-03 nan
168 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.7717617934868459e-05 nan 2.0348771295460519e-02 nan 4.7696397246556783e-03 nan
169 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.6710887280062422e-05 nan 1.9884127407318857e-02 nan 4.6945986235398555e-03 nan
170 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5761450703865529e-05 nan 2.0342252678678459e-02 nan 4.6211090760845796e-03 nan
171 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.4866021153902412e-05 nan 1.9653839577646007e-02 nan 4.5491293059245095e-03 nan
172 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.4021538587322341e-05 nan 2.0336770404106631e-02 nan 4.4786167967622997e-03 nan
173 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.3225132370162472e-05 nan 1.9686154228678660e-02 nan 4.4095304198352335e-03 nan
174 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.2473979649875160e-05 nan 2.0335177237144259e-02 nan 4.3418291188785209e-03 nan
175 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.1765572585477891e-05 nan 1.9718813862990847e-02 nan 4.2754726122423729e-03 nan
176 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.1097463365111325e-05 nan 2.0088826051045994e-02 nan 4.2104221451950254e-03 nan
177 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0467330102441312e-05 nan 1.9754925040953147e-02 nan 4.1466394577444558e-03 nan
178 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.8730108731525321e-06 nan 2.0088570933136297e-02 nan 4.0840879742978925e-03 nan
179 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.3125209254059640e-06 nan 1.9790789368344629e-02 nan 4.0227324026272651e-03 nan
180 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.7838847632938236e-06 nan 2.0091961142701814e-02 nan 3.9625389073627308e-03 nan
181 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.2852952612062531e-06 nan 1.9563845300573562e-02 nan 3.9034749466665369e-03 nan
182 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 7.8150003004965430e-06 nan 2.0094486052084682e-02 nan 3.8455094780086956e-03 nan
183 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 7.3715106759584749e-06 nan 1.9602901353227609e-02 nan 3.7886128504165261e-03 nan
184 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 6.9532088649345320e-06 nan 2.0100713516176611e-02 nan 3.7327566869229546e-03 nan
185 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 6.5586467545138425e-06 nan 1.9641171369013149e-02 nan 3.6779142953867082e-03 nan
186 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 6.1864812399354837e-06 nan 1.9860506102592108e-02 nan 3.6240598756684594e-03 nan
187 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.8355034563842405e-06 nan 1.9683625711943379e-02 nan 3.5711688224188101e-03 nan
188 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.5044148311071424e-06 nan 1.9865776003098048e-02 nan 3.5192180727568294e-03 nan
189 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.1921685948355745e-06 nan 1.9724639356766695e-02 nan 3.4681850901829470e-03 nan
190 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.8976775148825119e-06 nan 1.9874813588829483e-02 nan 3.4180488628299632e-03 nan
191 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.6199124939058712e-06 nan 1.9499836094716033e-02 nan 3.3687889387294142e-03 nan
192 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.3578621481273698e-06 nan 1.9880836074042233e-02 nan 3.3203858360309740e-03 nan
193 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.1107305462228551e-06 nan 1.9544626337683991e-02 nan 3.2728210038378020e-03 nan
194 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.8775983330898496e-06 nan 1.9890976439315724e-02 nan 3.2260762417051785e-03 nan
195 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.6577350922735188e-06 nan 1.9587433616304967e-02 nan 3.1801347613610855e-03 nan
196 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.4503883073870437e-06 nan 1.9655267517336719e-02 nan 3.1349796181832333e-03 nan
197 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.2547459375408052e-06 nan 1.9636041082939096e-02 nan 3.0905947848485090e-03 nan
198 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.0702579509442141e-06 nan 1.9661834371262215e-02 nan 3.0469649259826054e-03 nan
199 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.8962385641026134e-06 nan 1.9681806549276665e-02 nan 3.0040748420216302e-03 nan
200 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.7320490920691450e-06 nan 1.9672943576385521e-02 nan 2.9619099943267104e-03 nan
201 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.5772393548969900e-06 nan 1.9458339373298675e-02 nan 2.9204561796941646e-03 nan
202 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.4311838933653846e-06 nan 1.9678270606165501e-02 nan 2.8796998226895049e-03 nan
203 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.2933563830629119e-06 nan 1.9509237173815901e-02 nan 2.8396272234301090e-03 nan
204 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.1634051943399587e-06 nan 1.9688834188404464e-02 nan 2.8002253689754430e-03 nan
205 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.0408377713915879e-06 nan 1.9556680935197818e-02 nan 2.7614815268892012e-03 nan
206 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9252214168510072e-06 nan 1.9456346497373031e-02 nan 2.7233830658829790e-03 nan
207 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8161407212103690e-06 nan 1.9612737384504791e-02 nan 2.6859176411229103e-03 nan
208 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.7132870516810707e-06 nan 1.9459811515467555e-02 nan 2.6490733752195998e-03 nan
209 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.6162071021000463e-06 nan 1.9664086696563075e-02 nan 2.6128383643538771e-03 nan
210 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5246934799138244e-06 nan 1.9469446929068445e-02 nan 2.5772008257391394e-03 nan
211 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.4383248785754940e-06 nan 1.9441260843380943e-02 nan 2.5421497271564172e-03 nan
212 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.3568789591571410e-06 nan 1.9469415320700234e-02 nan 2.5076735021239958e-03 nan
213 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.2800357610388128e-06 nan 1.9499911505126723e-02 nan 2.4737613333904729e-03 nan
214 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.2075461998408975e-06 nan 1.9476672638060171e-02 nan 2.4404023628376934e-03 nan
215 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.1391807319070327e-06 nan 1.9553164279025342e-02 nan 2.4075857153427285e-03 nan
216 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0746955100328156e-06 nan 1.9246155078439242e-02 nan 2.3753010736394533e-03 nan
217 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0138343653225632e-06 nan 1.9619645353063198e-02 nan 2.3435380463154524e-03 nan
218 nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.5644919203959709e-07 nan 1.9240862901591733e-02 nan 2.3122866439085309e-03 nan
219 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9678800396124508e-02 nan 2.2815364841737231e-03 nan
220 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9244634411264207e-02 nan 2.2512780675508987e-03 nan
221 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9455612502599660e-02 nan 2.2215015118163110e-03 nan
222 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9232931154477852e-02 nan 2.1921974548701688e-03 nan
223 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9524956669372987e-02 nan 2.1633564515099531e-03 nan
224 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9231896602440547e-02 nan 2.1349692298512678e-03 nan
225 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9586376594518718e-02 nan 2.1070270512667569e-03 nan
226 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9001453147592370e-02 nan 2.0795208555462090e-03 nan
227 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9668638728333510e-02 nan 2.0524419419698059e-03 nan
228 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8978225052461849e-02 nan 2.0257819402539896e-03 nan
229 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9739963190848610e-02 nan 1.9995323446344716e-03 nan
230 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8968992826245840e-02 nan 1.9736850121482865e-03 nan
231 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9513992276921504e-02 nan 1.9482320247410109e-03 nan
232 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8934809993410986e-02 nan 1.9231654881788171e-03 nan
233 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9598107486971016e-02 nan 1.8984776208528782e-03 nan
234 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8916514680984823e-02 nan 1.8741611166120131e-03 nan
235 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9671614470278400e-02 nan 1.8502084368339634e-03 nan
236 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8681254580273941e-02 nan 1.8266125201863593e-03 nan
237 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9779338295148045e-02 nan 1.8033662883629360e-03 nan
238 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8619542089143959e-02 nan 1.7804630759846358e-03 nan
239 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9872116728575740e-02 nan 1.7578959437567067e-03 nan
240 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8579990096007228e-02 nan 1.7356584415368977e-03 nan
241 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9951062048792812e-02 nan 1.7137441825741642e-03 nan
242 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8559066356023151e-02 nan 1.6921470029449669e-03 nan
243 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9713358654083971e-02 nan 1.6708608521734290e-03 nan
244 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8500930932724959e-02 nan 1.6498796272920019e-03 nan
245 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9802877684110431e-02 nan 1.6291977861391052e-03 nan
246 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8462236013990368e-02 nan 1.6088095763771332e-03 nan
247 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9881895300731742e-02 nan 1.5887094881303606e-03 nan
248 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8214422898823746e-02 nan 1.5688921941816735e-03 nan
249 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.0012925608955380e-02 nan 1.5493524030232352e-03 nan
250 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8086073531854183e-02 nan 1.5300851679310194e-03 nan
251 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.0130256673399599e-02 nan 1.5110854173813228e-03 nan
252 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.7982712568455104e-02 nan 1.4923481871677120e-03 nan
253 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.0233608273232642e-02 nan 1.4738690091659133e-03 nan
254 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.7903405508916465e-02 nan 1.4556430859052870e-03 nan
255 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9936134933874337e-02 nan 1.4376660206862214e-03 nan
256 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.7733603556255310e-02 nan 1.4199333158816114e-03 nan
257 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9954684887197129e-02 nan 1.4024408244995052e-03 nan
258 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.7543625587296195e-02 nan 1.3851844096915158e-03 nan
259 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9918037281127083e-02 nan 1.3681596921233099e-03 nan
260 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.7302354624153804e-02 nan 1.3513629367080098e-03 nan
261 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9704272906425485e-02 nan 1.3347902749291389e-03 nan
262 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.7070245146875881e-02 nan 1.3184380540405647e-03 nan
263 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9823582098810875e-02 nan 1.3023023488004609e-03 nan
264 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.4832233608577019e-02 nan 1.2863794854214114e-03 nan
265 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.7054818487946008e-02 nan 1.2706660530978243e-03 nan
266 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.4127770207083584e-02 nan 1.2551588829979280e-03 nan
267 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.5612920203961786e-02 nan 1.2398541665943740e-03 nan
268 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.3660148373885508e-02 nan 1.2247489134544118e-03 nan
269 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.4549687906958110e-02 nan 1.2098398796136309e-03 nan
270 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.3365681726228184e-02 nan 1.1951238205986045e-03 nan
271 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.3170135060734437e-02 nan 1.1805977536965746e-03 nan
272 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.3239310103065409e-02 nan 1.1662587100796774e-03 nan
273 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.1941960980460151e-02 nan 1.1521036999875135e-03 nan
274 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.3241540579153178e-02 nan 1.1381298680446022e-03 nan
275 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.0838969241708857e-02 nan 1.1243345046384355e-03 nan
276 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.3098187662411892e-02 nan 1.1107148282054251e-03 nan
277 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.9704941014122710e-02 nan 1.0972680276115851e-03 nan
278 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.3258475061352233e-02 nan 1.0839916148571028e-03 nan
279 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.8680907897862458e-02 nan 1.0708829659742656e-03 nan
280 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.3494483134606869e-02 nan 1.0579398504370805e-03 nan
281 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.7754638506551995e-02 nan 1.0451592335331298e-03 nan
282 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.3782227516240296e-02 nan 1.0325392708240985e-03 nan
283 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.6957388573726394e-02 nan 1.0200772985466267e-03 nan
284 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.4152628027068549e-02 nan 1.0077711354673771e-03 nan
285 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.6002709274142716e-02 nan 9.9561834894833483e-04 nan
286 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.4551000748719456e-02 nan 9.8361686449587645e-04 nan
287 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.5128970108650223e-02 nan 9.7176457128416306e-04 nan
288 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.4963644545987895e-02 nan 9.6005921338908372e-04 nan
289 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.4330457744882664e-02 nan 9.4849877717724854e-04 nan
290 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5380310730304611e-02 nan 9.3708102670764671e-04 nan
291 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.3602143806885081e-02 nan 9.2580416818231455e-04 nan
292 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5298389505716929e-02 nan 9.1466622691035125e-04 nan
293 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.2757377122313094e-02 nan 9.0366538163967483e-04 nan
294 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5718677755894420e-02 nan 8.9279935428447828e-04 nan
295 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1522066737626184e-02 nan 8.8206648426213455e-04 nan
296 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.6809326945902019e-02 nan 8.7146507477864311e-04 nan
297 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.0892483512914782e-02 nan 8.6099315096740026e-04 nan
298 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.7203832683212992e-02 nan 8.5064907367540560e-04 nan
299 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.0234799236124169e-02 nan 8.4043102325469363e-04 nan
300 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.7581701364013776e-02 nan 8.3033743294549955e-04 nan
301 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.9587045150878458e-02 nan 8.2036649547757878e-04 nan
302 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9500228608053789e-02 nan 8.1051665015318276e-04 nan
303 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.7885900234628929e-02 nan 8.0078618274207543e-04 nan
304 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9321865835934610e-02 nan 7.9117363643709708e-04 nan
305 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.7250409088282187e-02 nan 7.8167742970498529e-04 nan
306 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.2244057777765138e-02 nan 7.7229604895090443e-04 nan
307 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.4876672993905766e-02 nan 7.6302791805847169e-04 nan
308 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.1994051744294366e-02 nan 7.5387172119297343e-04 nan
309 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.4429831962667577e-02 nan 7.4482581265970490e-04 nan
310 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.1985569731367925e-02 nan 7.3588888691796656e-04 nan
311 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.4249121660624564e-02 nan 7.2705954947982401e-04 nan
312 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.1807626225941412e-02 nan 7.1833640690190158e-04 nan
313 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.3674394367331254e-02 nan 7.0971803670877970e-04 nan
314 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.2653460522670942e-02 nan 7.0120313054983306e-04 nan
315 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.3334441320589500e-02 nan 6.9279042897919558e-04 nan
316 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.2954162618067483e-02 nan 6.8447846917647130e-04 nan
317 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.2359589770365517e-02 nan 6.7626612627924381e-04 nan
318 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.5986333285987036e-02 nan 6.6815228230549244e-04 nan
319 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.0599102224748977e-02 nan 6.6013546298936891e-04 nan
320 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.5421558882582906e-02 nan 6.5221452016281725e-04 nan
321 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.0089352421900995e-02 nan 6.4438838487484323e-04 nan
322 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.5025566209477556e-02 nan 6.3665560732878283e-04 nan
323 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9386948562357016e-02 nan 6.2901522225949078e-04 nan
324 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.0641860391218791e-02 nan 6.2146598076252163e-04 nan
325 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.1435774166682849e-02 nan 6.1400702896194880e-04 nan
326 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 6.8612047699205181e-03 nan 6.0663689839750192e-04 nan
327 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.3023585275193894e-04 nan 5.9935463763047042e-04 nan
328 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.1492168950237336e-06 nan 5.9215923627557298e-04 nan
329 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5848501345035634e-10 nan 5.8504966169648171e-04 nan
330 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.7802468618405392e-04 nan
331 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.7108339241224832e-04 nan
332 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.6422470352924538e-04 nan
333 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.5744772939640903e-04 nan
334 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.5075129056312254e-04 nan
335 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.4413462829745046e-04 nan
336 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.3759658329257179e-04 nan
337 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.3113648241654365e-04 nan
338 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.2475311743162961e-04 nan
339 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.1844562077075303e-04 nan
340 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.1221307956374543e-04 nan
341 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.0605473775904844e-04 nan
342 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.9996953103746960e-04 nan
343 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.9395668909694708e-04 nan
344 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.8801534283173333e-04 nan
345 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.8214470398222912e-04 nan
346 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.7634366187215935e-04 nan
347 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.7061165385637167e-04 nan
348 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.6494781398188261e-04 nan
349 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.5935123519470300e-04 nan
350 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.5382114130232290e-04 nan
351 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.4835694452373534e-04 nan
352 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.4295759367833664e-04 nan
353 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.3762248753339276e-04 nan
354 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.3235070733334746e-04 nan
355 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.2714172658306208e-04 nan
356 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.2199467405080706e-04 nan
357 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.1690882350173980e-04 nan
358 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.1188335801827018e-04 nan
359 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.0691772369786739e-04 nan
360 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 4.0201128899034996e-04 nan
361 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.9716303246726197e-04 nan
362 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.9237252821619961e-04 nan
363 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.8763918981329790e-04 nan
364 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.8296216652028816e-04 nan
365 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.7834078156860401e-04 nan
366 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.7377437183406701e-04 nan
367 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.6926239310333442e-04 nan
368 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.6480409588334275e-04 nan
369 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.6039901861857930e-04 nan
370 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.5604641988203647e-04 nan
371 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.5174560226326941e-04 nan
372 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.4749621501721728e-04 nan
373 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.4329747974329522e-04 nan
374 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.3914865311527280e-04 nan
375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.3504948885554526e-04 nan
376 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.3099904901136019e-04 nan
377 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.2699707650655628e-04 nan
378 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.2304284335325778e-04 nan
379 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1913594298020229e-04 nan
380 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1527565372478785e-04 nan
381 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1146138064075602e-04 nan
382 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.0769262861340697e-04 nan
383 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.0396909703420328e-04 nan
384 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.0028999839692088e-04 nan
385 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.9665495547733905e-04 nan
386 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.9306334978298386e-04 nan
387 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.8951457928409063e-04 nan
388 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.8600848956159485e-04 nan
389 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.8254422266880627e-04 nan
390 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.7912155543170135e-04 nan
391 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.7573967646459067e-04 nan
392 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.7239848322189932e-04 nan
393 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.6909714196874160e-04 nan
394 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.6583556738580416e-04 nan
395 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.6261303025809028e-04 nan
396 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.5942907999259576e-04 nan
397 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.5628335061696114e-04 nan
398 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.5317532351929774e-04 nan
399 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.5010472519687045e-04 nan
400 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.4707082397652623e-04 nan
401 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.4407341839510148e-04 nan
402 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.4111194686660494e-04 nan
403 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.3818610554090258e-04 nan
404 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.3529537531112512e-04 nan
405 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.3243944957840378e-04 nan
406 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.2961781049263760e-04 nan
407 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.2683014860447217e-04 nan
408 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.2407594955996263e-04 nan
409 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.2135498081963314e-04 nan
410 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.1866662097606073e-04 nan
411 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.1601071434331851e-04 nan
412 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.1338676653418696e-04 nan
413 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.1079436516809597e-04 nan
414 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.0823317319078823e-04 nan
415 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.0570299059457131e-04 nan
416 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.0320313751376901e-04 nan
417 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.0073352940484882e-04 nan
418 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9829365033601621e-04 nan
419 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9588319151624212e-04 nan
420 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9350186521104414e-04 nan
421 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.9114928160006507e-04 nan
422 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8882507737999623e-04 nan
423 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8652887852654016e-04 nan
424 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8426041547121497e-04 nan
425 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.8201938787843909e-04 nan
426 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.7980539793925230e-04 nan
427 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.7761811592485364e-04 nan
428 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.7545729367655935e-04 nan
429 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.7332264128726350e-04 nan
430 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.7121380117105306e-04 nan
431 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.6913043604038891e-04 nan
432 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.6707239684237587e-04 nan
433 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.6503905845482796e-04 nan
434 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.6303034891511261e-04 nan
435 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.6104598556943061e-04 nan
436 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5908577523435138e-04 nan
437 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5714915588232388e-04 nan
438 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5523604485646859e-04 nan
439 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5334609733188605e-04 nan
440 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5147907020201094e-04 nan
441 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.4963467640905732e-04 nan
442 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.4781253439416354e-04 nan
443 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.4601252388294215e-04 nan
444 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.4423444153247456e-04 nan
445 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.4247792580375041e-04 nan
446 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.4074264026795523e-04 nan
447 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.3902851123568337e-04 nan
448 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.3733504211965161e-04 nan
449 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.3566211936674098e-04 nan
450 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.3400965682304968e-04 nan
451 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.3237710025527840e-04 nan
452 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.3076451777650324e-04 nan
453 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.2917137409442615e-04 nan
454 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.2759778935283851e-04 nan
455 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.2604316527412528e-04 nan
456 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.2450750492562124e-04 nan
457 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.2299050063508066e-04 nan
458 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.2149189357220299e-04 nan
459 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.2001156088621405e-04 nan
460 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.1854908675518392e-04 nan
461 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.1710461696404753e-04 nan
462 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.1567758112353463e-04 nan
463 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.1426791735996281e-04 nan
464 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.1287539749161366e-04 nan
465 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.1149990747579378e-04 nan
466 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.1014122921298094e-04 nan
467 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0879903168516823e-04 nan
468 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0747295780099984e-04 nan
469 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0616323213714040e-04 nan
470 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0486941351211077e-04 nan
471 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0359135569160776e-04 nan
472 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0232891274820486e-04 nan
473 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0108177779438461e-04 nan
474 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.9849862043614116e-05 nan
475 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.8632985036379978e-05 nan
476 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.7430935158680481e-05 nan
477 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.6243476037938852e-05 nan
478 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.5070583895000339e-05 nan
479 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.3911923421198775e-05 nan
480 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.2767443762337371e-05 nan
481 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.1636743981550155e-05 nan
482 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 9.0520034253475647e-05 nan
483 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.9416866561842464e-05 nan
484 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.8327256396758205e-05 nan
485 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.7250775896311047e-05 nan
486 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.6187568052476226e-05 nan
487 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.5137311143277289e-05 nan
488 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.4099937538982615e-05 nan
489 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.3075091803993606e-05 nan
490 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.2062734801906700e-05 nan
491 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.1062892103955219e-05 nan
492 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 8.0075105120856811e-05 nan
493 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 7.9099431118215152e-05 nan
494 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 7.8135705323755886e-05 nan
495 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 7.7183617354682426e-05 nan
496 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 7.6243270522243246e-05 nan
497 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 7.5314454648001461e-05 nan
498 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 7.4396878279314656e-05 nan
499 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 7.3490561900908035e-05 nan
500 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 7.2595397856974205e-05 nan


==> data/rel_grad_norms_plaplace_3d.txt <==
iteration standard_p160 lifted_p160 picard_p160 pnls_p160 standard_p110 lifted_p110 picard_p110 pnls_p110 standard_p101 lifted_p101 picard_p101 pnls_p101
0 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
1 2.8354128698063963e-01 5.9273473431250712e-01 5.9273473431250712e-01 5.9273473431250712e-01 6.2970728630293205e-01 6.2239162279231153e-01 6.2239162279231142e-01 6.2239162279231142e-01 2.4960822610748962e-01 4.3192269734061267e-01 4.3192269734061278e-01 4.3192269734061278e-01
2 2.0371067044496211e-01 5.6519604970503212e-01 3.0123419719054462e-01 7.1582647920016049e-02 3.2305962459696924e-01 3.5309540639845599e-01 5.1127909791611703e-01 3.8701476988818223e-01 5.5286020051214624e-01 1.9917681431101725e-01 3.1635119584945948e-01 2.1415382156001733e-01
3 9.7317848598240053e-02 2.7213982671731234e-02 9.2407077208190830e-02 3.6600500754118401e-02 3.5266488875258978e-01 4.3915939309268348e-01 4.3766699349587646e-01 3.8606196216970767e-01 2.5056402985808363e-01 1.8306489415515731e-01 2.5855083256017086e-01 2.1766732977634728e-01
4 2.3184073643746719e-02 3.4057293239334644e-03 3.0743105489370617e-02 2.2759818266852353e-03 2.6090852795828906e-01 2.2825044537331332e-01 3.8567963841208602e-01 2.4647360662490284e-01 2.0166165809727882e-01 3.0944967239929011e-01 2.3132361398088797e-01 1.7788111539477064e-01
5 1.7813044090231486e-02 9.8465729748868023e-05 1.1076740568566444e-02 9.2984859399237606e-04 2.2101201812066629e-01 3.7306615920193115e-01 3.4885237480909304e-01 2.4479208939495997e-01 1.4144659415738936e-01 2.1837467760615190e-01 2.1451947248186534e-01 1.4796630034537536e-01
6 8.3926963525146163e-03 3.3549618405144469e-06 4.1366385095142934e-03 4.0586473236013868e-06 1.7872109454546961e-01 4.6705885850798040e-01 3.1803748066676135e-01 1.6080025494423913e-01 1.9771961133509677e-01 1.8545442569622891e-01 2.0271140812684982e-01 1.7510209599482029e-01
7 6.3312377712438370e-03 4.4396193776292565e-10 1.5686707123585856e-03 1.5060195008221722e-06 1.2113967236588198e-01 2.8911755098743319e-01 2.9030719905159552e-01 1.2749391741047059e-01 1.6534636627292776e-01 1.3449017940238489e-01 1.9395989957991930e-01 1.5850519984299810e-01
8 3.0583251755492190e-03 nan 5.9881609512435745e-04 3.3397092520022722e-11 9.9275451664806336e-02 1.3406026824943656e-01 2.6522021533830242e-01 4.5671917975281445e-01 2.0211027417413394e-01 2.0607143022349420e-01 1.8641195813952979e-01 5.0776595553970927e-01
9 2.3700412684285349e-03 nan 2.2928271962510436e-04 nan 7.3768554702101988e-02 4.7723884312440901e-02 2.4245533921631426e-01 8.9329773327181380e-02 1.6572749264888775e-01 5.3203336882875307e-01 1.8035217096019407e-01 1.6849469961868926e-01
10 1.0146213726397253e-03 nan 8.7927106250352185e-05 nan 7.4682918894610484e-02 1.9213707107954791e-02 2.2219283841275345e-01 3.0438000748948485e-01 1.5152243123971779e-01 5.8260068618263994e-01 1.7579816205253543e-01 5.8129997506354725e-01
11 4.0334740963094036e-04 nan 3.3750700775429168e-05 nan 5.4950692836811074e-02 6.5552388584994691e-03 2.0357256949419572e-01 3.8955650098416034e-02 1.9841077949409455e-01 7.1547418130124985e-01 1.7213470621080937e-01 1.9581754299705786e-01
12 7.1058572044115334e-05 nan 1.2964052949597569e-05 nan 6.0690727666390026e-02 1.0622262096950772e-03 1.8557497658691610e-01 1.4377954815799035e-01 1.6130376738338900e-01 3.6234083798379579e-01 1.6872457296845736e-01 6.2763374438499497e-01
13 1.1524815018143306e-06 nan 4.9825239246768836e-06 nan 4.3446684758041622e-02 5.9384038887244911e-05 1.6772548670858911e-01 1.4962112387242451e-02 1.6673540835034967e-01 1.6543692787643874e-01 1.6568415835532849e-01 1.8931519477034922e-01
14 1.1394124429948887e-09 nan 1.9159629128941708e-06 nan 4.9220148755782456e-02 1.5020168482349588e-06 1.5022792834529999e-01 8.6957431007692973e-02 1.5941389604040984e-01 5.0374775314224442e-02 1.6299469795380886e-01 2.2290558380587261e-01
15 nan nan 7.3712831938791105e-07 nan 3.4067294351754505e-02 6.0170185981725582e-09 1.3353407289686112e-01 1.0033427336903791e-02 1.6091525397353998e-01 3.1398149006540761e-02 1.6050309402904242e-01 1.2994347467538483e-01
16 nan nan nan nan 4.1401311665048873e-02 nan 1.1802041059498139e-01 2.7409010164878216e-02 1.5670549735815884e-01 2.1281428049917728e-02 1.5820930487571566e-01 5.7858120277688208e-01
17 nan nan nan nan 2.9999791897285275e-02 nan 1.0385646423455608e-01 4.3355799278882307e-03 1.5685732762735305e-01 3.0119769984694188e-02 1.5614596111418244e-01 1.4454133451179263e-01
18 nan nan nan nan 3.9013782815082977e-02 nan 9.1102257543447862e-02 1.9096239328838107e-02 1.5088532053326126e-01 1.6045497059057244e-02 1.5431387933729829e-01 7.0831173286607185e-01
19 nan nan nan nan 3.0404967428350957e-02 nan 7.9777814564135019e-02 3.0606458128751173e-03 1.5383524806169402e-01 4.6715035594894934e-03 1.5277653067170627e-01 1.6189966930223812e-01
20 nan nan nan nan 3.4563073707987814e-02 nan 6.9793826845474333e-02 1.2451635062384265e-03 1.4853429682755243e-01 1.9717647422849024e-03 1.5153364634851857e-01 3.0355416493209753e-01
21 nan nan nan nan 2.6923310772949852e-02 nan 6.1048238266340309e-02 4.7218299507649356e-04 1.4907919365381214e-01 1.3533029761212613e-03 1.5075434609129371e-01 1.0668755506342022e-01
22 nan nan nan nan 3.9365773737104530e-02 nan 5.3430664628875961e-02 8.4173265164411569e-05 1.4650891190706061e-01 4.3003027165933237e-04 1.5037666446592957e-01 6.3760688178069680e-01
23 nan nan nan nan 2.4833159301375422e-02 nan 4.6784913805691310e-02 5.1897593876433722e-05 1.4639765642838343e-01 7.2738264868075830e-05 1.5014202932829715e-01 1.3724776352838938e-01
24 nan nan nan nan 3.5737220996175025e-02 nan 4.0971609196362294e-02 1.8990875249436000e-06 1.4478197355601680e-01 9.0472305625893404e-07 1.4996908216065716e-01 8.9987566990201537e-02
25 nan nan nan nan 2.3671994121284238e-02 nan 3.5877183140989095e-02 9.1779162250361585e-07 1.4263103395798435e-01 nan 1.4974959522010706e-01 9.5824816698780832e-02
26 nan nan nan nan 2.9046640041616216e-02 nan 3.1408216679205542e-02 4.5897591394101882e-07 1.4259081787291192e-01 nan 1.4967143467153671e-01 3.5198704249747098e-01
27 nan nan nan nan 1.8829439895553451e-02 nan 2.7487050020497464e-02 nan 1.4098456227477546e-01 nan 1.4981558213965310e-01 6.7393153753665849e-02
28 nan nan nan nan 3.1885113233382188e-02 nan 2.4048298606649032e-02 nan 1.3903966337653531e-01 nan 1.5012971840740455e-01 3.5333685579773705e-01
29 nan nan nan nan 1.6820773384796820e-02 nan 2.1035308723999637e-02 nan 1.3885184139940143e-01 nan 1.5070438658379376e-01 6.5847221486056096e-02
30 nan nan nan nan 3.3560656325980959e-02 nan 1.8397559133795902e-02 nan 1.3512959641706077e-01 nan 1.5133261956881369e-01 6.8194526755125676e-02
31 nan nan nan nan 1.4749655017572706e-02 nan 1.6089691762852170e-02 nan 1.5258156703049550e-01 nan 1.5153540553971317e-01 1.0769338667698906e-02
32 nan nan nan nan 2.9480370868332200e-02 nan 1.4071201455907489e-02 nan 1.1896248505874256e-01 nan 1.5121465928923034e-01 7.0058453971750548e-02
33 nan nan nan nan 1.5422768910307017e-02 nan 1.2306137115109314e-02 nan 1.4761175284662942e-01 nan 1.5044308471064194e-01 6.3498015309633518e-03
34 nan nan nan nan 2.3687488982234873e-02 nan 1.0762763734819290e-02 nan 1.1559029131029915e-01 nan 1.4814557962903999e-01 1.7523215600022783e-02
35 nan nan nan nan 1.3134653427595249e-02 nan 9.4132004258536389e-03 nan 1.4295757998320877e-01 nan 1.4278709287349445e-01 3.2151483153596595e-03
36 nan nan nan nan 2.6468646084623612e-02 nan 8.2330363921895820e-03 nan 1.1100220082281122e-01 nan 1.3517788589915006e-01 1.5157098856365492e-03
37 nan nan nan nan 9.1527617166566825e-03 nan 7.2009409808454087e-03 nan 1.3953258946537064e-01 nan 1.2816288701842646e-01 7.6268688471852082e-04
38 nan nan nan nan 2.7222000001132181e-02 nan 6.2982896137911241e-03 nan 1.0687521800705826e-01 nan 1.2332082380576917e-01 4.0223589004515100e-04
39 nan nan nan nan 9.7724453962263619e-03 nan 5.5088210981493841e-03 nan 1.3523443647024214e-01 nan 1.1957519396696778e-01 3.9398862446393549e-04
40 nan nan nan nan 2.0867221420783885e-02 nan 4.8183329511451468e-03 nan 1.0400714237135293e-01 nan 1.1600605909831144e-01 8.1078257191399212e-05
41 nan nan nan nan 7.3432650617345297e-03 nan 4.2144150707290155e-03 nan 1.3125147172655133e-01 nan 1.1223345397976611e-01 6.1551007896116602e-05
42 nan nan nan nan 8.5907338826116258e-03 nan 3.6862187494200202e-03 nan 1.0021205506979787e-01 nan 1.0853773539684101e-01 5.4136177270235651e-06
43 nan nan nan nan 5.3062696269237687e-03 nan 3.2242568471375706e-03 nan 1.2748487634269937e-01 nan 1.0503537479742187e-01 4.4697762699539287e-06
44 nan nan nan nan 2.7121847151200559e-03 nan 2.8202308112580199e-03 nan 9.6686942798144188e-02 nan 1.0156024590340725e-01 6.8603775433370459e-08
45 nan nan nan nan 5.3259918343805742e-04 nan 2.4668806477194591e-03 nan 1.2439747284563306e-01 nan 9.8021235289453834e-02 nan
46 nan nan nan nan 3.9355986815744589e-05 nan 2.1578544829737758e-03 nan 9.3961820191277357e-02 nan 9.4391197039709607e-02 nan
47 nan nan nan nan 2.0997621067032882e-07 nan 1.8875949067847849e-03 nan 1.2105672680382214e-01 nan 9.0760664984557191e-02 nan
48 nan nan nan nan nan nan 1.6512397543033610e-03 nan 9.1618258436099373e-02 nan 8.7183063527139226e-02 nan
49 nan nan nan nan nan nan 1.4445353777093541e-03 nan 1.1807990444184867e-01 nan 8.3510894257578544e-02 nan
50 nan nan nan nan nan nan 1.2637607559759739e-03 nan 8.8817930618090818e-02 nan 7.9588182768611487e-02 nan
51 nan nan nan nan nan nan 1.1056610627896042e-03 nan 1.1524875616680749e-01 nan 7.5358321727769906e-02 nan
52 nan nan nan nan nan nan 9.6738948608032760e-04 nan 8.6213476837166986e-02 nan 7.0931843926216584e-02 nan
53 nan nan nan nan nan nan 8.4645627003284080e-04 nan 1.1254910690613047e-01 nan 6.6523740693847491e-02 nan
54 nan nan nan nan nan nan 7.4068408980739007e-04 nan 8.4445949124333647e-02 nan 6.2340965773111420e-02 nan
55 nan nan nan nan nan nan 6.4816896407731220e-04 nan 1.1073393499142155e-01 nan 5.8511919822763034e-02 nan
56 nan nan nan nan nan nan 5.6724603317486204e-04 nan 8.2720991960349335e-02 nan 5.5053504625273517e-02 nan
57 nan nan nan nan nan nan 4.9645959527276759e-04 nan 1.0911091200381046e-01 nan 5.1899391557140150e-02 nan
58 nan nan nan nan nan nan 4.3453687910651563e-04 nan 8.0098113421742986e-02 nan 4.8980867326580212e-02 nan
59 nan nan nan nan nan nan 3.8036508967231045e-04 nan 1.0661799381485068e-01 nan 4.6267484002603228e-02 nan
60 nan nan nan nan nan nan 3.3297131887508649e-04 nan 7.5938593224463613e-02 nan 4.3755851018691359e-02 nan
61 nan nan nan nan nan nan 2.9150497326205943e-04 nan 1.0415685700931594e-01 nan 4.1446878276791374e-02 nan
62 nan nan nan nan nan nan 2.5522240021434874e-04 nan 7.3580547274067598e-02 nan 3.9338677779064121e-02 nan
63 nan nan nan nan nan nan 2.2347344108146413e-04 nan 1.0140580208236716e-01 nan 3.7427354833201927e-02 nan
64 nan nan nan nan nan nan 1.9568967012566709e-04 nan 7.1410634617307678e-02 nan 3.5703891313432712e-02 nan
65 nan nan nan nan nan nan 1.7137411277351339e-04 nan 9.8811590632536070e-02 nan 3.4150460265210736e-02 nan
66 nan nan nan nan nan nan 1.5009225221819495e-04 nan 6.9725166679548173e-02 nan 3.2741381176828482e-02 nan
67 nan nan nan nan nan nan 1.3146416960321545e-04 nan 9.6370395489443678e-02 nan 3.1447975455620954e-02 nan
68 nan nan nan nan nan nan 1.1515767381736627e-04 nan 6.7833538536622634e-02 nan 3.0243384954318015e-02 nan
69 nan nan nan nan nan nan 1.0088228920853418e-04 nan 9.4071279501044741e-02 nan 2.9105199113552315e-02 nan
70 nan nan nan nan nan nan 8.8384009449108636e-05 nan 6.6108660097119576e-02 nan 2.8016107132226766e-02 nan
71 nan nan nan nan nan nan 7.7440706340727069e-05 nan 9.2043277314808700e-02 nan 2.6963489522589697e-02 nan
72 nan nan nan nan nan nan 6.7858118111136851e-05 nan 6.4542993244207966e-02 nan 2.5938666644891833e-02 nan
73 nan nan nan nan nan nan 5.9466342072739752e-05 nan 8.9962650416897771e-02 nan 2.4936201104027528e-02 nan
74 nan nan nan nan nan nan 5.2116773753365532e-05 nan 6.3126981569223778e-02 nan 2.3953355948937161e-02 nan
75 nan nan nan nan nan nan 4.5679425951907515e-05 nan 8.8006507275305026e-02 nan 2.2989612714637918e-02 nan
76 nan nan nan nan nan nan 4.0040590363780082e-05 nan 6.1832033937471581e-02 nan 2.2046092966957434e-02 nan
77 nan nan nan nan nan nan 3.5100789443023444e-05 nan 8.6174681498365380e-02 nan 2.1124818145799175e-02 nan
78 nan nan nan nan nan nan 3.0772991473993403e-05 nan 6.0628812328791318e-02 nan 2.0227900032932514e-02 nan
79 nan nan nan nan nan nan 2.6981044329355499e-05 nan 8.4454001034703810e-02 nan 1.9356896140535047e-02 nan
80 nan nan nan nan nan nan 2.3658315311565126e-05 nan 5.9553058941145598e-02 nan 1.8512540765601253e-02 nan
81 nan nan nan nan nan nan 2.0746489335130593e-05 nan 8.2765538941486944e-02 nan 1.7694859428994059e-02 nan
82 nan nan nan nan nan nan 1.8194532676304310e-05 nan 5.8599475948487960e-02 nan 1.6903473358791991e-02 nan
83 nan nan nan nan nan nan 1.5957777229248426e-05 nan 8.1217579121740838e-02 nan 1.6137887537762952e-02 nan
84 nan nan nan nan nan nan 1.3997123256850318e-05 nan 5.7756300569444766e-02 nan 1.5397697245337757e-02 nan
85 nan nan nan nan nan nan 1.2278342161579323e-05 nan 7.9763225917883693e-02 nan 1.4682721746994740e-02 nan
86 nan nan nan nan nan nan 1.0771468976248704e-05 nan 5.6744365786793191e-02 nan 1.3993080538367151e-02 nan
87 nan nan nan nan nan nan 9.4502659028927585e-06 nan 7.8408394657702218e-02 nan 1.3329193103023525e-02 nan
88 nan nan nan nan nan nan 8.2917585888163857e-06 nan 5.6057733559543868e-02 nan 1.2691703026081082e-02 nan
89 nan nan nan nan nan nan 7.2758282000806584e-06 nan 7.7135049980171788e-02 nan 1.2081348658587154e-02 nan
90 nan nan nan nan nan nan 6.3848540751009130e-06 nan 5.5460119388634870e-02 nan 1.1498817386566549e-02 nan
91 nan nan nan nan nan nan 5.6034043571955528e-06 nan 7.5705906694165520e-02 nan 1.0944617136624422e-02 nan
92 nan nan nan nan nan nan 4.9179588477811834e-06 nan 5.4955948623292110e-02 nan 1.0418983731782998e-02 nan
93 nan nan nan nan nan nan 4.3166755462880688e-06 nan 7.4569548578788725e-02 nan 9.9218316423251782e-03 nan
94 nan nan nan nan nan nan 3.7891794459042974e-06 nan 5.4523362036288103e-02 nan 9.4527433751630668e-03 nan
95 nan nan nan nan nan nan 3.3263786158345325e-06 nan 7.3501174209129161e-02 nan 9.0109901834460066e-03 nan
96 nan nan nan nan nan nan 2.9203070151269715e-06 nan 5.3702691157213212e-02 nan 8.5955751707142390e-03 nan
97 nan nan nan nan nan nan 2.5639850542554805e-06 nan 7.2518146166547948e-02 nan 8.2052873534079630e-03 nan
98 nan nan nan nan nan nan 2.2512923408050206e-06 nan 5.3389116290100597e-02 nan 7.8387615804359004e-03 nan
99 nan nan nan nan nan nan 1.9768662708494905e-06 nan 7.1592178518950084e-02 nan 7.4945366004562078e-03 nan
100 nan nan nan nan nan nan 1.7360074820959627e-06 nan 5.3123395152852963e-02 nan 7.1711062431265224e-03 nan
101 nan nan nan nan nan nan 1.5245932253236929e-06 nan 7.0361969909794028e-02 nan 6.8669640903859103e-03 nan
102 nan nan nan nan nan nan 1.3390118211121154e-06 nan 5.2924865914970760e-02 nan 6.5806381490622710e-03 nan
103 nan nan nan nan nan nan 1.1760944926988634e-06 nan 6.9551020443472500e-02 nan 6.3107158018831811e-03 nan
104 nan nan nan nan nan nan 1.0330642185546839e-06 nan 5.2761992430395699e-02 nan 6.0558625409960478e-03 nan
105 nan nan nan nan nan nan 9.0748370603734099e-07 nan 6.8786051361255388e-02 nan 5.8148321541150651e-03 nan
106 nan nan nan nan nan nan nan nan 5.2061045532806022e-02 nan 5.5864729437698751e-03 nan
107 nan nan nan nan nan nan nan nan 6.8099650133987666e-02 nan 5.3697283979778848e-03 nan
108 nan nan nan nan nan nan nan nan 5.1982407672309522e-02 nan 5.1636379229036992e-03 nan
109 nan nan nan nan nan nan nan nan 6.7449123450101248e-02 nan 4.9673320625432966e-03 nan
110 nan nan nan nan nan nan nan nan 5.1918995797645404e-02 nan 4.7800276772321229e-03 nan
111 nan nan nan nan nan nan nan nan 6.6371896915256509e-02 nan 4.6010249598432921e-03 nan
112 nan nan nan nan nan nan nan nan 5.1896636643041325e-02 nan 4.4296980405428357e-03 nan
113 nan nan nan nan nan nan nan nan 6.5822347232803960e-02 nan 4.2654914806334104e-03 nan
114 nan nan nan nan nan nan nan nan 5.1887410024821341e-02 nan 4.1079127638233371e-03 nan
115 nan nan nan nan nan nan nan nan 6.5297883905821905e-02 nan 3.9565264893798909e-03 nan
116 nan nan nan nan nan nan nan nan 5.1253406005204172e-02 nan 3.8109479509782153e-03 nan
117 nan nan nan nan nan nan nan nan 6.4850526341042380e-02 nan 3.6708372528768446e-03 nan
118 nan nan nan nan nan nan nan nan 5.1301379585910536e-02 nan 3.5358947431866406e-03 nan
119 nan nan nan nan nan nan nan nan 6.4417340161427375e-02 nan 3.4058550970688180e-03 nan
120 nan nan nan nan nan nan nan nan 5.1345664867133115e-02 nan 3.2804833039399685e-03 nan
121 nan nan nan nan nan nan nan nan 6.3455076728452936e-02 nan 3.1595698385736472e-03 nan
122 nan nan nan nan nan nan nan nan 5.1409030573996407e-02 nan 3.0429281739137309e-03 nan
123 nan nan nan nan nan nan nan nan 6.3116545711752750e-02 nan 2.9303898832083990e-03 nan
124 nan nan nan nan nan nan nan nan 5.0803942705638969e-02 nan 2.8218027161650994e-03 nan
125 nan nan nan nan nan nan nan nan 6.2872844919794835e-02 nan 2.7170278091189996e-03 nan
126 nan nan nan nan nan nan nan nan 5.0911264765027657e-02 nan 2.6159377788705527e-03 nan
127 nan nan nan nan nan nan nan nan 6.2613597518101499e-02 nan 2.5184140882393582e-03 nan
128 nan nan nan nan nan nan nan nan 5.0987519730165742e-02 nan 2.4243458392600673e-03 nan
129 nan nan nan nan nan nan nan nan 6.1727931483276981e-02 nan 2.3336281850115624e-03 nan
130 nan nan nan nan nan nan nan nan 5.1056086644508877e-02 nan 2.2461615623167951e-03 nan
131 nan nan nan nan nan nan nan nan 6.1581578273116069e-02 nan 2.1618505255509156e-03 nan
132 nan nan nan nan nan nan nan nan 5.1126760841738061e-02 nan 2.0806027375024879e-03 nan
133 nan nan nan nan nan nan nan nan 6.1409560554192846e-02 nan 2.0023282060608796e-03 nan
134 nan nan nan nan nan nan nan nan 5.0533681146350901e-02 nan 1.9269397497675696e-03 nan
135 nan nan nan nan nan nan nan nan 6.1355145587067873e-02 nan 1.8543515928573988e-03 nan
136 nan nan nan nan nan nan nan nan 5.0637674088212660e-02 nan 1.7844788993895012e-03 nan
137 nan nan nan nan nan nan nan nan 6.1257711589451362e-02 nan 1.7172394436767565e-03 nan
138 nan nan nan nan nan nan nan nan 5.0719093079936724e-02 nan 1.6525509800437246e-03 nan
139 nan nan nan nan nan nan nan nan 6.0437003226359580e-02 nan 1.5903336646875686e-03 nan
140 nan nan nan nan nan nan nan nan 5.0764918134780658e-02 nan 1.5305074459306507e-03 nan
141 nan nan nan nan nan nan nan nan 6.0476785221584568e-02 nan 1.4729946033232200e-03 nan
142 nan nan nan nan nan nan nan nan 5.0821146146055755e-02 nan 1.4177175068390997e-03 nan
143 nan nan nan nan nan nan nan nan 6.0458843154851019e-02 nan 1.3646009602853407e-03 nan
144 nan nan nan nan nan nan nan nan 5.0892214033545574e-02 nan 1.3135703792161910e-03 nan
145 nan nan nan nan nan nan nan nan 6.0398079821612896e-02 nan 1.2645530468375563e-03 nan
146 nan nan nan nan nan nan nan nan 5.0306416038442062e-02 nan 1.2174772979688196e-03 nan
147 nan nan nan nan nan nan nan nan 6.0470250831709219e-02 nan 1.1722733222289106e-03 nan
148 nan nan nan nan nan nan nan nan 5.0399134603137441e-02 nan 1.1288728031481027e-03 nan
149 nan nan nan nan nan nan nan nan 6.0480320890444625e-02 nan 1.0872096294920208e-03 nan
150 nan nan nan nan nan nan nan nan 5.0480484420673821e-02 nan 1.0472185616670615e-03 nan
151 nan nan nan nan nan nan nan nan 5.9700326899015457e-02 nan 1.0088368938259279e-03 nan
152 nan nan nan nan nan nan nan nan 5.0505495281755269e-02 nan 9.7200347234193633e-04 nan
153 nan nan nan nan nan nan nan nan 5.9867963261295495e-02 nan 9.3665883619186731e-04 nan
154 nan nan nan nan nan nan nan nan 5.0549582709078326e-02 nan 9.0274552974045652e-04 nan
155 nan nan nan nan nan nan nan nan 5.9954577647473778e-02 nan 8.7020794479897756e-04 nan
156 nan nan nan nan nan nan nan nan 4.9959151053927613e-02 nan 8.3899219062260862e-04 nan
157 nan nan nan nan nan nan nan nan 6.0217765475832949e-02 nan 8.0904644490446245e-04 nan
158 nan nan nan nan nan nan nan nan 5.0032409513263536e-02 nan 7.8032038591241513e-04 nan
159 nan nan nan nan nan nan nan nan 6.0376958425466760e-02 nan 7.5276515173920602e-04 nan
160 nan nan nan nan nan nan nan nan 5.0084126455024774e-02 nan 7.2633451830478909e-04 nan
161 nan nan nan nan nan nan nan nan 5.9629813265908736e-02 nan 7.0098313816711454e-04 nan
162 nan nan nan nan nan nan nan nan 5.0033864900187006e-02 nan 6.7666791544422286e-04 nan
163 nan nan nan nan nan nan nan nan 6.0014660062421350e-02 nan 6.5334659440201596e-04 nan
164 nan nan nan nan nan nan nan nan 5.0021530046886760e-02 nan 6.3097917178066482e-04 nan
165 nan nan nan nan nan nan nan nan 6.0266047623397725e-02 nan 6.0952718761199474e-04 nan
166 nan nan nan nan nan nan nan nan 4.9417790905934129e-02 nan 5.8895286797397439e-04 nan
167 nan nan nan nan nan nan nan nan 6.0752868511202318e-02 nan 5.6922088057646152e-04 nan
168 nan nan nan nan nan nan nan nan 4.9462106492188865e-02 nan 5.5029627430928766e-04 nan
169 nan nan nan nan nan nan nan nan 6.1084004976090157e-02 nan 5.3214646788561420e-04 nan
170 nan nan nan nan nan nan nan nan 4.9478446039674766e-02 nan 5.1473931760222962e-04 nan
171 nan nan nan nan nan nan nan nan 6.0353315722065183e-02 nan 4.9804411059817537e-04 nan
172 nan nan nan nan nan nan nan nan 4.9322155874548683e-02 nan 4.8203159573273127e-04 nan
173 nan nan nan nan nan nan nan nan 6.1040376869474701e-02 nan 4.6667362543130383e-04 nan
174 nan nan nan nan nan nan nan nan 4.9231186798307423e-02 nan 4.5194280032073323e-04 nan
175 nan nan nan nan nan nan nan nan 6.1518736723590012e-02 nan 4.3781307881482717e-04 nan
176 nan nan nan nan nan nan nan nan 4.8598466693498071e-02 nan 4.2425957284431372e-04 nan
177 nan nan nan nan nan nan nan nan 6.2304989350285674e-02 nan 4.1125791180741402e-04 nan
178 nan nan nan nan nan nan nan nan 4.8645184151726112e-02 nan 3.9878528188376944e-04 nan
179 nan nan nan nan nan nan nan nan 6.2882568810161563e-02 nan 3.8681919082004504e-04 nan
180 nan nan nan nan nan nan nan nan 4.8638539439599650e-02 nan 3.7533833219195289e-04 nan
181 nan nan nan nan nan nan nan nan 6.3274746080757005e-02 nan 3.6432238937146073e-04 nan
182 nan nan nan nan nan nan nan nan 4.8649730233045044e-02 nan 3.5375151998422031e-04 nan
183 nan nan nan nan nan nan nan nan 6.2495355887823907e-02 nan 3.4360679537208405e-04 nan
184 nan nan nan nan nan nan nan nan 4.8369073585449479e-02 nan 3.3387004843665020e-04 nan
185 nan nan nan nan nan nan nan nan 6.3457683982344540e-02 nan 3.2452391014167146e-04 nan
186 nan nan nan nan nan nan nan nan 4.8217268313364613e-02 nan 3.1555162879495996e-04 nan
187 nan nan nan nan nan nan nan nan 6.4184912612997011e-02 nan 3.0693715742589840e-04 nan
188 nan nan nan nan nan nan nan nan 4.8142308052042102e-02 nan 2.9866501399896923e-04 nan
189 nan nan nan nan nan nan nan nan 6.4703097916812002e-02 nan 2.9072036067019283e-04 nan
190 nan nan nan nan nan nan nan nan 4.7485661181044560e-02 nan 2.8308892504331004e-04 nan
191 nan nan nan nan nan nan nan nan 6.5477961269050214e-02 nan 2.7575724010323597e-04 nan
192 nan nan nan nan nan nan nan nan 4.7647570249017515e-02 nan 2.6871234657330857e-04 nan
193 nan nan nan nan nan nan nan nan 6.6150497883050816e-02 nan 2.6194124434838622e-04 nan
194 nan nan nan nan nan nan nan nan 4.7661214355858732e-02 nan 2.5543226749914029e-04 nan
195 nan nan nan nan nan nan nan nan 6.6654461061482026e-02 nan 2.4917373019010651e-04 nan
196 nan nan nan nan nan nan nan nan 4.7677528574391545e-02 nan 2.4315484047219841e-04 nan
197 nan nan nan nan nan nan nan nan 6.7015451225282185e-02 nan 2.3736469384627923e-04 nan
198 nan nan nan nan nan nan nan nan 4.7708364782393903e-02 nan 2.3179335120199356e-04 nan
199 nan nan nan nan nan nan nan nan 6.6075376005844788e-02 nan 2.2643087573726993e-04 nan
200 nan nan nan nan nan nan nan nan 4.7422546574225566e-02 nan 2.2126807219304123e-04 nan
201 nan nan nan nan nan nan nan nan 6.7134158169348118e-02 nan 2.1629630570260203e-04 nan
202 nan nan nan nan nan nan nan nan 4.7708606458700578e-02 nan 2.1150653599688327e-04 nan
203 nan nan nan nan nan nan nan nan 7.0510710235863527e-02 nan 2.0689094448215014e-04 nan
204 nan nan nan nan nan nan nan nan 4.7065721542790331e-02 nan 2.0244164628978041e-04 nan
205 nan nan nan nan nan nan nan nan 7.0605394041659067e-02 nan 1.9815127702294525e-04 nan
206 nan nan nan nan nan nan nan nan 4.7215794478089483e-02 nan 1.9401256815076827e-04 nan
207 nan nan nan nan nan nan nan nan 7.0981298796440925e-02 nan 1.9001877071844983e-04 nan
208 nan nan nan nan nan nan nan nan 4.7228025729048904e-02 nan 1.8616325595090241e-04 nan
209 nan nan nan nan nan nan nan nan 7.1449572196462696e-02 nan 1.8244000332373275e-04 nan
210 nan nan nan nan nan nan nan nan 4.7938864872846612e-02 nan 1.7884312156214621e-04 nan
211 nan nan nan nan nan nan nan nan 7.1615745335619596e-02 nan 1.7536676296491893e-04 nan
212 nan nan nan nan nan nan nan nan 4.7947335107978863e-02 nan 1.7200546804558141e-04 nan
213 nan nan nan nan nan nan nan nan 7.1992666453226148e-02 nan 1.6875433017535867e-04 nan
214 nan nan nan nan nan nan nan nan 4.7914119142267460e-02 nan 1.6560833039605405e-04 nan
215 nan nan nan nan nan nan nan nan 7.2387870508441463e-02 nan 1.6256266171931280e-04 nan
216 nan nan nan nan nan nan nan nan 4.7763967414102687e-02 nan 1.5961292039875700e-04 nan
217 nan nan nan nan nan nan nan nan 7.4197651141189036e-02 nan 1.5675506727523271e-04 nan
218 nan nan nan nan nan nan nan nan 4.7826987917513483e-02 nan 1.5398478866805046e-04 nan
219 nan nan nan nan nan nan nan nan 7.4433887366936444e-02 nan 1.5129834470007882e-04 nan
220 nan nan nan nan nan nan nan nan 4.8438604343592630e-02 nan 1.4869198792487957e-04 nan
221 nan nan nan nan nan nan nan nan 7.4268198406187230e-02 nan 1.4616220807805528e-04 nan
222 nan nan nan nan nan nan nan nan 4.8239730545877116e-02 nan 1.4370593412995546e-04 nan
223 nan nan nan nan nan nan nan nan 7.5703646156938517e-02 nan 1.4131957891455539e-04 nan
224 nan nan nan nan nan nan nan nan 4.8359163136428913e-02 nan 1.3900053721691046e-04 nan
225 nan nan nan nan nan nan nan nan 7.5879015660468618e-02 nan 1.3674560063121761e-04 nan
226 nan nan nan nan nan nan nan nan 4.7811869244969725e-02 nan 1.3455214244434749e-04 nan
227 nan nan nan nan nan nan nan nan 8.2749475144808682e-02 nan 1.3241780184319402e-04 nan
228 nan nan nan nan nan nan nan nan 5.1107573120674106e-02 nan 1.3033976150769372e-04 nan
229 nan nan nan nan nan nan nan nan 8.1089693306139590e-02 nan 1.2831596232321956e-04 nan
230 nan nan nan nan nan nan nan nan 4.9648332743666680e-02 nan 1.2634386014235893e-04 nan
231 nan nan nan nan nan nan nan nan 7.8654068213947950e-02 nan 1.2442169570633886e-04 nan
232 nan nan nan nan nan nan nan nan 4.7721387138847472e-02 nan 1.2254711563713399e-04 nan
233 nan nan nan nan nan nan nan nan 7.5196445088801203e-02 nan 1.2071839063122656e-04 nan
234 nan nan nan nan nan nan nan nan 4.3871193995020513e-02 nan 1.1893372788313011e-04 nan
235 nan nan nan nan nan nan nan nan 9.1303374580146229e-02 nan 1.1719132323323127e-04 nan
236 nan nan nan nan nan nan nan nan 4.2386212659696880e-02 nan 1.1548950693880219e-04 nan
237 nan nan nan nan nan nan nan nan 7.8723906082721840e-02 nan 1.1382677233414177e-04 nan
238 nan nan nan nan nan nan nan nan 3.3334965938604175e-02 nan 1.1220145889096468e-04 nan
239 nan nan nan nan nan nan nan nan 4.0085602033226265e-03 nan 1.1061244473033922e-04 nan
240 nan nan nan nan nan nan nan nan 5.0228532717083978e-04 nan 1.0905814936812685e-04 nan
241 nan nan nan nan nan nan nan nan 4.5667300492837510e-05 nan 1.0753725962856989e-04 nan
242 nan nan nan nan nan nan nan nan 3.4983785151746333e-07 nan 1.0604871578769704e-04 nan
243 nan nan nan nan nan nan nan nan nan nan 1.0459130800035055e-04 nan
244 nan nan nan nan nan nan nan nan nan nan 1.0316385760004567e-04 nan
245 nan nan nan nan nan nan nan nan nan nan 1.0176533532839434e-04 nan
246 nan nan nan nan nan nan nan nan nan nan 1.0039476385391061e-04 nan
247 nan nan nan nan nan nan nan nan nan nan 9.9051257098738780e-05 nan
248 nan nan nan nan nan nan nan nan nan nan 9.7733765027393750e-05 nan
249 nan nan nan nan nan nan nan nan nan nan 9.6441504356114375e-05 nan
250 nan nan nan nan nan nan nan nan nan nan 9.5173655859620131e-05 nan
251 nan nan nan nan nan nan nan nan nan nan 9.3929357631855934e-05 nan
252 nan nan nan nan nan nan nan nan nan nan 9.2707860888304646e-05 nan
253 nan nan nan nan nan nan nan nan nan nan 9.1508541735278387e-05 nan
254 nan nan nan nan nan nan nan nan nan nan 9.0330701777942857e-05 nan
255 nan nan nan nan nan nan nan nan nan nan 8.9173577449671977e-05 nan
256 nan nan nan nan nan nan nan nan nan nan 8.8036600734994473e-05 nan
257 nan nan nan nan nan nan nan nan nan nan 8.6919271192339187e-05 nan
258 nan nan nan nan nan nan nan nan nan nan 8.5820830516451484e-05 nan
259 nan nan nan nan nan nan nan nan nan nan 8.4740946847455386e-05 nan
260 nan nan nan nan nan nan nan nan nan nan 8.3679001953883720e-05 nan
261 nan nan nan nan nan nan nan nan nan nan 8.2634404114032394e-05 nan
262 nan nan nan nan nan nan nan nan nan nan 8.1606748109777554e-05 nan
263 nan nan nan nan nan nan nan nan nan nan 8.0595661550596825e-05 nan
264 nan nan nan nan nan nan nan nan nan nan 7.9600652268689890e-05 nan
265 nan nan nan nan nan nan nan nan nan nan 7.8621237928682620e-05 nan
266 nan nan nan nan nan nan nan nan nan nan 7.7656984937683621e-05 nan
267 nan nan nan nan nan nan nan nan nan nan 7.6707710861729936e-05 nan
268 nan nan nan nan nan nan nan nan nan nan 7.5772849491997219e-05 nan
269 nan nan nan nan nan nan nan nan nan nan 7.4852192408857097e-05 nan
270 nan nan nan nan nan nan nan nan nan nan 7.3945219132604597e-05 nan
271 nan nan nan nan nan nan nan nan nan nan 7.3051790416734020e-05 nan
272 nan nan nan nan nan nan nan nan nan nan 7.2171433026581061e-05 nan
273 nan nan nan nan nan nan nan nan nan nan 7.1303950122467510e-05 nan
274 nan nan nan nan nan nan nan nan nan nan 7.0449025163787858e-05 nan
275 nan nan nan nan nan nan nan nan nan nan 6.9606333490240533e-05 nan
276 nan nan nan nan nan nan nan nan nan nan 6.8775706484970492e-05 nan
277 nan nan nan nan nan nan nan nan nan nan 6.7956788838541862e-05 nan
278 nan nan nan nan nan nan nan nan nan nan 6.7149305680346707e-05 nan
279 nan nan nan nan nan nan nan nan nan nan 6.6353037378531226e-05 nan
280 nan nan nan nan nan nan nan nan nan nan 6.5567928963042291e-05 nan
281 nan nan nan nan nan nan nan nan nan nan 6.4793489604797054e-05 nan
282 nan nan nan nan nan nan nan nan nan nan 6.4029660081694402e-05 nan
283 nan nan nan nan nan nan nan nan nan nan 6.3276164362026060e-05 nan
284 nan nan nan nan nan nan nan nan nan nan 6.2532805946947367e-05 nan
285 nan nan nan nan nan nan nan nan nan nan 6.1799435465128132e-05 nan
286 nan nan nan nan nan nan nan nan nan nan 6.1075864160848315e-05 nan
287 nan nan nan nan nan nan nan nan nan nan 6.0361796730470125e-05 nan
288 nan nan nan nan nan nan nan nan nan nan 5.9657233902254216e-05 nan
289 nan nan nan nan nan nan nan nan nan nan 5.8961741355446460e-05 nan
290 nan nan nan nan nan nan nan nan nan nan 5.8275488530815973e-05 nan
291 nan nan nan nan nan nan nan nan nan nan 5.7598000466189329e-05 nan
292 nan nan nan nan nan nan nan nan nan nan 5.6929350805635886e-05 nan
293 nan nan nan nan nan nan nan nan nan nan 5.6269277451920223e-05 nan
294 nan nan nan nan nan nan nan nan nan nan 5.5617564152366207e-05 nan
295 nan nan nan nan nan nan nan nan nan nan 5.4974173072333326e-05 nan
296 nan nan nan nan nan nan nan nan nan nan 5.4338969163736732e-05 nan
297 nan nan nan nan nan nan nan nan nan nan 5.3711784257302859e-05 nan
298 nan nan nan nan nan nan nan nan nan nan 5.3092461690665177e-05 nan
299 nan nan nan nan nan nan nan nan nan nan 5.2480922540240793e-05 nan
300 nan nan nan nan nan nan nan nan nan nan 5.1877026757770470e-05 nan
301 nan nan nan nan nan nan nan nan nan nan 5.1280610335935861e-05 nan
302 nan nan nan nan nan nan nan nan nan nan 5.0691617380829944e-05 nan
303 nan nan nan nan nan nan nan nan nan nan 5.0109861321217228e-05 nan
304 nan nan nan nan nan nan nan nan nan nan 4.9535334350668353e-05 nan
305 nan nan nan nan nan nan nan nan nan nan 4.8967718279108054e-05 nan
306 nan nan nan nan nan nan nan nan nan nan 4.8407186663671051e-05 nan
307 nan nan nan nan nan nan nan nan nan nan 4.7853473036003425e-05 nan
308 nan nan nan nan nan nan nan nan nan nan 4.7306426986035732e-05 nan
309 nan nan nan nan nan nan nan nan nan nan 4.6766053064754663e-05 nan
310 nan nan nan nan nan nan nan nan nan nan 4.6232234451093028e-05 nan
311 nan nan nan nan nan nan nan nan nan nan 4.5704833961890012e-05 nan
312 nan nan nan nan nan nan nan nan nan nan 4.5183719380283564e-05 nan
313 nan nan nan nan nan nan nan nan nan nan 4.4668928349968967e-05 nan
314 nan nan nan nan nan nan nan nan nan nan 4.4160344833261640e-05 nan
315 nan nan nan nan nan nan nan nan nan nan 4.3657686193502639e-05 nan
316 nan nan nan nan nan nan nan nan nan nan 4.3161227226875603e-05 nan
317 nan nan nan nan nan nan nan nan nan nan 4.2670536138350441e-05 nan
318 nan nan nan nan nan nan nan nan nan nan 4.2185705138295149e-05 nan
319 nan nan nan nan nan nan nan nan nan nan 4.1706595540325601e-05 nan
320 nan nan nan nan nan nan nan nan nan nan 4.1233233866138006e-05 nan
321 nan nan nan nan nan nan nan nan nan nan 4.0765396191709682e-05 nan
322 nan nan nan nan nan nan nan nan nan nan 4.0303059917230076e-05 nan
323 nan nan nan nan nan nan nan nan nan nan 3.9846191365082517e-05 nan
324 nan nan nan nan nan nan nan nan nan nan 3.9394701021790004e-05 nan
325 nan nan nan nan nan nan nan nan nan nan 3.8948441324818162e-05 nan
326 nan nan nan nan nan nan nan nan nan nan 3.8507462597887936e-05 nan
327 nan nan nan nan nan nan nan nan nan nan 3.8071673349130423e-05 nan
328 nan nan nan nan nan nan nan nan nan nan 3.7640938860902812e-05 nan
329 nan nan nan nan nan nan nan nan nan nan 3.7215219126063311e-05 nan
330 nan nan nan nan nan nan nan nan nan nan 3.6794426124611759e-05 nan
331 nan nan nan nan nan nan nan nan nan nan 3.6378572883139246e-05 nan
332 nan nan nan nan nan nan nan nan nan nan 3.5967512173214630e-05 nan
333 nan nan nan nan nan nan nan nan nan nan 3.5561203219999009e-05 nan
334 nan nan nan nan nan nan nan nan nan nan 3.5159714521002505e-05 nan
335 nan nan nan nan nan nan nan nan nan nan 3.4762758163476848e-05 nan
336 nan nan nan nan nan nan nan nan nan nan 3.4370422943350120e-05 nan
337 nan nan nan nan nan nan nan nan nan nan 3.3982580576227963e-05 nan
338 nan nan nan nan nan nan nan nan nan nan 3.3599243513618071e-05 nan
339 nan nan nan nan nan nan nan nan nan nan 3.3220405275753323e-05 nan
340 nan nan nan nan nan nan nan nan nan nan 3.2845784159965709e-05 nan
341 nan nan nan nan nan nan nan nan nan nan 3.2475555861092957e-05 nan
342 nan nan nan nan nan nan nan nan nan nan 3.2109529872995091e-05 nan
343 nan nan nan nan nan nan nan nan nan nan 3.1747757431713561e-05 nan
344 nan nan nan nan nan nan nan nan nan nan 3.1390174585487603e-05 nan
345 nan nan nan nan nan nan nan nan nan nan 3.1036552905133447e-05 nan
346 nan nan nan nan nan nan nan nan nan nan 3.0687074042845375e-05 nan
347 nan nan nan nan nan nan nan nan nan nan 3.0341580072728278e-05 nan
348 nan nan nan nan nan nan nan nan nan nan 3.0000036223889272e-05 nan
349 nan nan nan nan nan nan nan nan nan nan 2.9662395766161269e-05 nan
350 nan nan nan nan nan nan nan nan nan nan 2.9328616966763344e-05 nan
351 nan nan nan nan nan nan nan nan nan nan 2.8998648373876553e-05 nan
352 nan nan nan nan nan nan nan nan nan nan 2.8672505756417960e-05 nan
353 nan nan nan nan nan nan nan nan nan nan 2.8349923419045262e-05 nan
354 nan nan nan nan nan nan nan nan nan nan 2.8031149438399250e-05 nan
355 nan nan nan nan nan nan nan nan nan nan 2.7715842045065258e-05 nan
356 nan nan nan nan nan nan nan nan nan nan 2.7404370256140306e-05 nan
357 nan nan nan nan nan nan nan nan nan nan 2.7096255290988832e-05 nan
358 nan nan nan nan nan nan nan nan nan nan 2.6791690071968072e-05 nan
359 nan nan nan nan nan nan nan nan nan nan 2.6490555602314589e-05 nan
360 nan nan nan nan nan nan nan nan nan nan 2.6192920537241908e-05 nan
361 nan nan nan nan nan nan nan nan nan nan 2.5898659856445436e-05 nan
362 nan nan nan nan nan nan nan nan nan nan 2.5607675423506587e-05 nan
363 nan nan nan nan nan nan nan nan nan nan 2.5319958278947360e-05 nan
364 nan nan nan nan nan nan nan nan nan nan 2.5035540702004763e-05 nan
365 nan nan nan nan nan nan nan nan nan nan 2.4754423201037775e-05 nan
366 nan nan nan nan nan nan nan nan nan nan 2.4476447081597943e-05 nan
367 nan nan nan nan nan nan nan nan nan nan 2.4201618391851382e-05 nan
368 nan nan nan nan nan nan nan nan nan nan 2.3929854383741890e-05 nan
369 nan nan nan nan nan nan nan nan nan nan 2.3661171267406869e-05 nan
370 nan nan nan nan nan nan nan nan nan nan 2.3395554829465492e-05 nan
371 nan nan nan nan nan nan nan nan nan nan 2.3132880922618866e-05 nan
372 nan nan nan nan nan nan nan nan nan nan 2.2873277655468996e-05 nan
373 nan nan nan nan nan nan nan nan nan nan 2.2616546106260871e-05 nan
374 nan nan nan nan nan nan nan nan nan nan 2.2362787314778741e-05 nan
375 nan nan nan nan nan nan nan nan nan nan 2.2111757929695797e-05 nan
376 nan nan nan nan nan nan nan nan nan nan 2.1863691864925425e-05 nan
377 nan nan nan nan nan nan nan nan nan nan 2.1618331791355795e-05 nan
378 nan nan nan nan nan nan nan nan nan nan 2.1375837241455629e-05 nan
379 nan nan nan nan nan nan nan nan nan nan 2.1135957577701577e-05 nan
380 nan nan nan nan nan nan nan nan nan nan 2.0898891494660339e-05 nan
381 nan nan nan nan nan nan nan nan nan nan 2.0664437860363846e-05 nan
382 nan nan nan nan nan nan nan nan nan nan 2.0432637162550843e-05 nan
383 nan nan nan nan nan nan nan nan nan nan 2.0203530335887459e-05 nan
384 nan nan nan nan nan nan nan nan nan nan 1.9976905683844432e-05 nan
385 nan nan nan nan nan nan nan nan nan nan 1.9752830137223353e-05 nan
386 nan nan nan nan nan nan nan nan nan nan 1.9531375608274420e-05 nan
387 nan nan nan nan nan nan nan nan nan nan 1.9312322505292292e-05 nan
388 nan nan nan nan nan nan nan nan nan nan 1.9095782364323651e-05 nan
389 nan nan nan nan nan nan nan nan nan nan 1.8881631848914642e-05 nan
390 nan nan nan nan nan nan nan nan nan nan 1.8669919668737937e-05 nan
391 nan nan nan nan nan nan nan nan nan nan 1.8460581646299541e-05 nan
392 nan nan nan nan nan nan nan nan nan nan 1.8253624915162165e-05 nan
393 nan nan nan nan nan nan nan nan nan nan 1.8048963137675683e-05 nan
394 nan nan nan nan nan nan nan nan nan nan 1.7846652353011794e-05 nan
395 nan nan nan nan nan nan nan nan nan nan 1.7646628447121975e-05 nan
396 nan nan nan nan nan nan nan nan nan nan 1.7448789459583070e-05 nan
397 nan nan nan nan nan nan nan nan nan nan 1.7253171848322392e-05 nan
398 nan nan nan nan nan nan nan nan nan nan 1.7059813732627983e-05 nan
399 nan nan nan nan nan nan nan nan nan nan 1.6868611849785045e-05 nan
400 nan nan nan nan nan nan nan nan nan nan 1.6679596915773829e-05 nan
401 nan nan nan nan nan nan nan nan nan nan 1.6492608320751791e-05 nan
402 nan nan nan nan nan nan nan nan nan nan 1.6307719546983396e-05 nan
403 nan nan nan nan nan nan nan nan nan nan 1.6125001050240728e-05 nan
404 nan nan nan nan nan nan nan nan nan nan 1.5944262042396047e-05 nan
405 nan nan nan nan nan nan nan nan nan nan 1.5765653582572126e-05 nan
406 nan nan nan nan nan nan nan nan nan nan 1.5588922634739276e-05 nan
407 nan nan nan nan nan nan nan nan nan nan 1.5414259316917676e-05 nan
408 nan nan nan nan nan nan nan nan nan nan 1.5241523503993004e-05 nan
409 nan nan nan nan nan nan nan nan nan nan 1.5070762502458673e-05 nan
410 nan nan nan nan nan nan nan nan nan nan 1.4901925643485643e-05 nan
411 nan nan nan nan nan nan nan nan nan nan 1.4734945296518681e-05 nan
412 nan nan nan nan nan nan nan nan nan nan 1.4569829917017701e-05 nan
413 nan nan nan nan nan nan nan nan nan nan 1.4406557015371033e-05 nan
414 nan nan nan nan nan nan nan nan nan nan 1.4245257668534272e-05 nan
415 nan nan nan nan nan nan nan nan nan nan 1.4085616528364809e-05 nan
416 nan nan nan nan nan nan nan nan nan nan 1.3927821914605858e-05 nan
417 nan nan nan nan nan nan nan nan nan nan 1.3771770481806020e-05 nan
418 nan nan nan nan nan nan nan nan nan nan 1.3617503349923952e-05 nan
419 nan nan nan nan nan nan nan nan nan nan 1.3464961609809518e-05 nan
420 nan nan nan nan nan nan nan nan nan nan 1.3314127377879359e-05 nan
421 nan nan nan nan nan nan nan nan nan nan 1.3165006721792062e-05 nan
422 nan nan nan nan nan nan nan nan nan nan 1.3017524732489674e-05 nan
423 nan nan nan nan nan nan nan nan nan nan 1.2871718804709740e-05 nan
424 nan nan nan nan nan nan nan nan nan nan 1.2727511561150886e-05 nan
425 nan nan nan nan nan nan nan nan nan nan 1.2585014770141447e-05 nan
426 nan nan nan nan nan nan nan nan nan nan 1.2444042386003097e-05 nan
427 nan nan nan nan nan nan nan nan nan nan 1.2304651227481730e-05 nan
428 nan nan nan nan nan nan nan nan nan nan 1.2166891294932463e-05 nan
429 nan nan nan nan nan nan nan nan nan nan 1.2030577754076772e-05 nan
430 nan nan nan nan nan nan nan nan nan nan 1.1895793137222342e-05 nan
431 nan nan nan nan nan nan nan nan nan nan 1.1762636494512146e-05 nan
432 nan nan nan nan nan nan nan nan nan nan 1.1630872637570652e-05 nan
433 nan nan nan nan nan nan nan nan nan nan 1.1500688895789936e-05 nan
434 nan nan nan nan nan nan nan nan nan nan 1.1371892476950566e-05 nan
435 nan nan nan nan nan nan nan nan nan nan 1.1244500967841134e-05 nan
436 nan nan nan nan nan nan nan nan nan nan 1.1118582133303050e-05 nan
437 nan nan nan nan nan nan nan nan nan nan 1.0994056095547060e-05 nan
438 nan nan nan nan nan nan nan nan nan nan 1.0870960846688039e-05 nan
439 nan nan nan nan nan nan nan nan nan nan 1.0749253197769253e-05 nan
440 nan nan nan nan nan nan nan nan nan nan 1.0628914859137306e-05 nan
441 nan nan nan nan nan nan nan nan nan nan 1.0509884015849972e-05 nan
442 nan nan nan nan nan nan nan nan nan nan 1.0392240097187842e-05 nan
443 nan nan nan nan nan nan nan nan nan nan 1.0275797699328546e-05 nan
444 nan nan nan nan nan nan nan nan nan nan 1.0160797665698328e-05 nan
445 nan nan nan nan nan nan nan nan nan nan 1.0046995329895413e-05 nan
446 nan nan nan nan nan nan nan nan nan nan 9.9345161387706088e-06 nan
447 nan nan nan nan nan nan nan nan nan nan 9.8233102022634162e-06 nan
448 nan nan nan nan nan nan nan nan nan nan 9.7132861008396525e-06 nan
449 nan nan nan nan nan nan nan nan nan nan 9.6045952503728451e-06 nan
450 nan nan nan nan nan nan nan nan nan nan 9.4970393315078051e-06 nan
451 nan nan nan nan nan nan nan nan nan nan 9.3906913819216147e-06 nan
452 nan nan nan nan nan nan nan nan nan nan 9.2856198804891071e-06 nan
453 nan nan nan nan nan nan nan nan nan nan 9.1816750699821489e-06 nan
454 nan nan nan nan nan nan nan nan nan nan 9.0788621456393259e-06 nan
455 nan nan nan nan nan nan nan nan nan nan 8.9772315827818705e-06 nan
456 nan nan nan nan nan nan nan nan nan nan 8.8767656685956232e-06 nan
457 nan nan nan nan nan nan nan nan nan nan 8.7774148929055869e-06 nan
458 nan nan nan nan nan nan nan nan nan nan 8.6791395971248611e-06 nan
459 nan nan nan nan nan nan nan nan nan nan 8.5819857520942343e-06 nan
460 nan nan nan nan nan nan nan nan nan nan 8.4859132566939429e-06 nan
461 nan nan nan nan nan nan nan nan nan nan 8.3909240371274042e-06 nan
462 nan nan nan nan nan nan nan nan nan nan 8.2970029225212850e-06 nan
463 nan nan nan nan nan nan nan nan nan nan 8.2041135114053632e-06 nan
464 nan nan nan nan nan nan nan nan nan nan 8.1123209483962094e-06 nan
465 nan nan nan nan nan nan nan nan nan nan 8.0215166026544516e-06 nan
466 nan nan nan nan nan nan nan nan nan nan 7.9317318477805390e-06 nan
467 nan nan nan nan nan nan nan nan nan nan 7.8429337196603214e-06 nan
468 nan nan nan nan nan nan nan nan nan nan 7.7551894427708418e-06 nan
469 nan nan nan nan nan nan nan nan nan nan 7.6683943507950389e-06 nan
470 nan nan nan nan nan nan nan nan nan nan 7.5826062336933254e-06 nan
471 nan nan nan nan nan nan nan nan nan nan 7.4977182872597725e-06 nan
472 nan nan nan nan nan nan nan nan nan nan 7.4138086515654252e-06 nan
473 nan nan nan nan nan nan nan nan nan nan 7.3309191730188460e-06 nan
474 nan nan nan nan nan nan nan nan nan nan 7.2488063784897739e-06 nan
475 nan nan nan nan nan nan nan nan nan nan 7.1677170939569770e-06 nan
476 nan nan nan nan nan nan nan nan nan nan 7.0874939822389081e-06 nan
477 nan nan nan nan nan nan nan nan nan nan 7.0081413752401056e-06 nan
478 nan nan nan nan nan nan nan nan nan nan 6.9298073139884755e-06 nan
479 nan nan nan nan nan nan nan nan nan nan 6.8522513676434375e-06 nan
480 nan nan nan nan nan nan nan nan nan nan 6.7755448683209487e-06 nan
481 nan nan nan nan nan nan nan nan nan nan 6.6997744232034487e-06 nan
482 nan nan nan nan nan nan nan nan nan nan 6.6247532925606258e-06 nan
483 nan nan nan nan nan nan nan nan nan nan 6.5506404186623631e-06 nan
484 nan nan nan nan nan nan nan nan nan nan 6.4773907944550264e-06 nan
485 nan nan nan nan nan nan nan nan nan nan 6.4048631516388917e-06 nan
486 nan nan nan nan nan nan nan nan nan nan 6.3332260109750254e-06 nan
487 nan nan nan nan nan nan nan nan nan nan 6.2623711651905128e-06 nan
488 nan nan nan nan nan nan nan nan nan nan 6.1923013515845081e-06 nan
489 nan nan nan nan nan nan nan nan nan nan 6.1230523493158549e-06 nan
490 nan nan nan nan nan nan nan nan nan nan 6.0545382327594870e-06 nan
491 nan nan nan nan nan nan nan nan nan nan 5.9868066718495700e-06 nan
492 nan nan nan nan nan nan nan nan nan nan 5.9198192862080858e-06 nan
493 nan nan nan nan nan nan nan nan nan nan 5.8535915169671408e-06 nan
494 nan nan nan nan nan nan nan nan nan nan 5.7881392238980635e-06 nan
495 nan nan nan nan nan nan nan nan nan nan 5.7234009318070083e-06 nan
496 nan nan nan nan nan nan nan nan nan nan 5.6593904990502688e-06 nan
497 nan nan nan nan nan nan nan nan nan nan 5.5960779713612751e-06 nan
498 nan nan nan nan nan nan nan nan nan nan 5.5334996838896610e-06 nan
499 nan nan nan nan nan nan nan nan nan nan 5.4715529025985057e-06 nan
500 nan nan nan nan nan nan nan nan nan nan 5.4103825167156213e-06 nan


==> data/step_lengths_plaplace_2d.txt <==
iteration standard_p160 lifted_p160 picard_p160 pnls_picard_p160 pnls_newton_p160 standard_p130 lifted_p130 picard_p130 pnls_picard_p130 pnls_newton_p130 standard_p110 lifted_p110 picard_p110 pnls_picard_p110 pnls_newton_p110 standard_p105 lifted_p105 picard_p105 pnls_picard_p105 pnls_newton_p105 standard_p101 lifted_p101 picard_p101 pnls_picard_p101 pnls_newton_p101
1 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01
2 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.2500000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01
3 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
4 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01
5 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 nan nan 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01 6.2500000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02
6 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 nan nan 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.2500000000000000e-01 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 5.0000000000000000e-01 1.2500000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02
7 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 nan nan 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 6.2500000000000000e-02 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 5.0000000000000000e-01 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02
8 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 nan nan 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 1.2500000000000000e-01 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01 1.5625000000000000e-02 1.2500000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.2500000000000000e-01
9 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 nan nan 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 1.5625000000000000e-02 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02
10 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 nan nan 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 1.2500000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01 3.1250000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.2500000000000000e-01
11 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 6.2500000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.5625000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02
12 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.2500000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01 1.5625000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.2500000000000000e-01
13 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.2500000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 3.1250000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02
14 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01 1.5625000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01
15 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.5625000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02
16 1.0000000000000000e+00 nan nan nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01 1.5625000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02
17 1.0000000000000000e+00 nan nan nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 3.1250000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01
18 1.0000000000000000e+00 nan nan nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.5625000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 3.1250000000000000e-02
19 nan nan nan nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.5625000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01
20 nan nan nan nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02
21 nan nan nan nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.2500000000000000e-01
22 nan nan nan nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02
23 nan nan nan nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01
24 nan nan nan nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 3.1250000000000000e-02
25 nan nan nan nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01
26 nan nan nan nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 3.1250000000000000e-02
27 nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02
28 nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01
29 nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 3.1250000000000000e-02
30 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02
31 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01
32 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 3.1250000000000000e-02
33 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01
34 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02
35 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
36 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
37 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
38 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
39 nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
40 nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
41 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
42 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
43 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
44 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
45 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
46 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
47 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
48 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
49 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
50 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
51 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
52 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
53 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
54 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
55 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
56 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
57 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
58 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
59 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
60 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
61 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
62 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
63 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
64 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
65 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
66 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
67 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
68 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
69 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
70 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
71 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
72 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
73 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
74 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
75 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
76 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
77 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
78 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
79 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
80 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
81 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
82 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
83 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
84 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
85 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
86 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
87 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
88 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
89 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
90 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
91 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
92 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
93 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
94 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
95 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
96 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
97 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
98 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
99 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
100 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
101 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
102 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
103 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
104 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
105 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
106 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
107 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
108 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
109 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
110 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
111 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
112 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
113 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
114 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
115 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
116 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
117 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
118 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
119 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
120 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
121 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
122 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
123 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
124 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
125 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
126 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
127 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
128 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
129 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
130 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
131 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
132 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
133 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
134 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
135 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
136 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
137 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
138 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
139 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
140 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
141 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
142 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
143 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
144 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
145 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
146 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
147 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
148 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
149 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
150 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
151 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
152 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
153 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
154 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
155 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
156 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
157 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
158 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
159 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
160 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
161 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
162 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
163 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
164 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
165 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
166 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
167 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
168 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
169 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
170 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
171 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
172 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
173 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
174 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
175 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
176 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
177 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
178 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
179 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
180 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
181 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
182 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
183 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
184 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
185 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
186 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
187 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
188 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
189 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
190 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
191 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
192 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
193 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
194 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
195 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
196 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
197 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
198 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
199 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
200 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
201 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
202 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
203 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
204 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
205 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
206 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
207 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
208 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
209 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
210 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
211 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
212 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
213 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
214 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
215 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
216 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
217 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
218 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
219 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
220 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
221 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
222 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
223 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
224 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
225 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
226 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
227 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
228 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
229 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
230 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
231 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
232 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
233 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
234 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
235 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
236 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
237 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
238 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
239 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
240 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
241 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
242 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
243 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
244 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
245 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
246 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
247 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
248 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
249 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
250 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
251 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
252 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
253 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
254 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
255 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
256 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
257 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
258 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
259 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
260 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
261 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
262 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan
263 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
264 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
265 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
266 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
267 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
268 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
269 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
270 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
271 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
272 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
273 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
274 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
275 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
276 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
277 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
278 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
279 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
280 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
281 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
282 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
283 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
284 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
285 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
286 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
287 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
288 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
289 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
290 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
291 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
292 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
293 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
294 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
295 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan
296 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
297 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
298 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
299 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
300 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
301 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
302 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan
303 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
304 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
305 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
306 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan
307 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
308 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
309 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
310 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
311 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
312 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
313 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan
314 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
315 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
316 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
317 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
318 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan
319 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
320 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
321 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
322 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan
323 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan
324 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan
325 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan
326 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan
327 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan
328 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan
329 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan
330 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
331 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
332 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
333 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
334 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
335 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
336 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
337 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
338 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
339 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
340 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
341 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
342 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
343 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
344 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
345 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
346 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
347 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
348 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
349 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
350 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
351 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
352 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
353 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
354 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
355 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
356 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
357 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
358 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
359 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
360 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
361 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
362 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
363 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
364 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
365 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
366 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
367 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
368 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
369 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
370 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
371 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
372 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
373 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
374 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
375 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
376 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
377 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
378 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
379 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
380 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
381 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
382 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
383 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
384 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
385 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
386 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
387 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
388 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
389 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
390 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
391 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
392 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
393 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
394 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
395 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
396 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
397 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
398 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
399 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
400 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
401 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
402 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
403 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
404 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
405 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
406 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
407 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
408 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
409 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
410 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
411 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
412 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
413 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
414 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
415 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
416 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
417 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
418 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
419 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
420 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
421 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
422 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
423 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
424 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
425 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
426 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
427 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
428 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
429 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
430 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
431 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
432 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
433 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
434 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
435 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
436 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
437 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
438 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
439 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
440 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
441 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
442 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
443 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
444 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
445 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
446 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
447 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
448 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
449 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
450 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
451 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
452 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
453 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
454 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
455 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
456 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
457 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
458 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
459 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
460 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
461 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
462 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
463 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
464 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
465 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
466 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
467 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
468 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
469 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
470 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
471 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
472 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
473 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
474 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
475 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
476 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
477 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
478 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
479 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
480 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
481 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
482 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
483 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
484 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
485 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
486 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
487 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
488 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
489 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
490 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
491 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
492 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
493 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
494 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
495 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
496 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
497 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
498 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
499 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
500 nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan


==> data/step_lengths_plaplace_3d.txt <==
iteration standard_p160 lifted_p160 picard_p160 pnls_picard_p160 pnls_newton_p160 standard_p110 lifted_p110 picard_p110 pnls_picard_p110 pnls_newton_p110 standard_p101 lifted_p101 picard_p101 pnls_picard_p101 pnls_newton_p101
1 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 6.2500000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01
2 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
3 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01
4 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01
5 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 nan nan 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.2500000000000000e-01
6 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 nan nan 5.0000000000000000e-01 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.2500000000000000e-01
7 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.2500000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02
8 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 2.5000000000000000e-01 5.0000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01
9 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 3.1250000000000000e-02 1.2500000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01
10 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 1.5625000000000000e-02 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02
11 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
12 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.5625000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02
13 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01 1.5625000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01
14 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 2.5000000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 5.0000000000000000e-01
15 nan nan 1.0000000000000000e+00 nan nan 1.2500000000000000e-01 1.0000000000000000e+00 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.2500000000000000e-01
16 nan nan nan nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 2.5000000000000000e-01
17 nan nan nan nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 6.2500000000000000e-02
18 nan nan nan nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
19 nan nan nan nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
20 nan nan nan nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
21 nan nan nan nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
22 nan nan nan nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00 1.0000000000000000e+00
23 nan nan nan nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 nan nan
24 nan nan nan nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 1.0000000000000000e+00 1.0000000000000000e+00 nan nan
25 nan nan nan nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
26 nan nan nan nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
27 nan nan nan nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
28 nan nan nan nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
29 nan nan nan nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
30 nan nan nan nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
31 nan nan nan nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
32 nan nan nan nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
33 nan nan nan nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
34 nan nan nan nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
35 nan nan nan nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
36 nan nan nan nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
37 nan nan nan nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
38 nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
39 nan nan nan nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
40 nan nan nan nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
41 nan nan nan nan nan 2.5000000000000000e-01 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
42 nan nan nan nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
43 nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
44 nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
45 nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
46 nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
47 nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
48 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
49 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
50 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
51 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
52 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
53 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
54 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
55 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
56 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
57 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
58 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
59 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
60 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
61 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
62 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
63 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
64 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
65 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
66 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
67 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
68 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
69 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
70 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
71 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
72 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
73 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
74 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
75 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
76 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
77 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
78 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
79 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
80 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
81 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
82 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
83 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
84 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
85 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
86 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
87 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
88 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
89 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
90 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
91 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
92 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
93 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
94 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
95 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
96 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
97 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
98 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
99 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
100 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
101 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
102 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
103 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
104 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
105 nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
106 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
107 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
108 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
109 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
110 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
111 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
112 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
113 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
114 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
115 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
116 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
117 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
118 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
119 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
120 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
121 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
122 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
123 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
124 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
125 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
126 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
127 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
128 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
129 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
130 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
131 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
132 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
133 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
134 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
135 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
136 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
137 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
138 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
139 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
140 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
141 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
142 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
143 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
144 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
145 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
146 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
147 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
148 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
149 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
150 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
151 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
152 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
153 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
154 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
155 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
156 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
157 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
158 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
159 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
160 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
161 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
162 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
163 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
164 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
165 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
166 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
167 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
168 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
169 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
170 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
171 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
172 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
173 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
174 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
175 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
176 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
177 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
178 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
179 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
180 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
181 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
182 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
183 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
184 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
185 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
186 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
187 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
188 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
189 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
190 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
191 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
192 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
193 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
194 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
195 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
196 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
197 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
198 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
199 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
200 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
201 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
202 nan nan nan nan nan nan nan nan nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan
203 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
204 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
205 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
206 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
207 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
208 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
209 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
210 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
211 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
212 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
213 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
214 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
215 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
216 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
217 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
218 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
219 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
220 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
221 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
222 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
223 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
224 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
225 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
226 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
227 nan nan nan nan nan nan nan nan nan nan 5.0000000000000000e-01 nan 1.0000000000000000e+00 nan nan
228 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
229 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
230 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
231 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
232 nan nan nan nan nan nan nan nan nan nan 1.2500000000000000e-01 nan 1.0000000000000000e+00 nan nan
233 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
234 nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan
235 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
236 nan nan nan nan nan nan nan nan nan nan 1.5625000000000000e-02 nan 1.0000000000000000e+00 nan nan
237 nan nan nan nan nan nan nan nan nan nan 6.2500000000000000e-02 nan 1.0000000000000000e+00 nan nan
238 nan nan nan nan nan nan nan nan nan nan 3.1250000000000000e-02 nan 1.0000000000000000e+00 nan nan
239 nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan
240 nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan
241 nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan
242 nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan 1.0000000000000000e+00 nan nan
243 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
244 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
245 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
246 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
247 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
248 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
249 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
250 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
251 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
252 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
253 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
254 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
255 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
256 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
257 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
258 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
259 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
260 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
261 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
262 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
263 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
264 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
265 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
266 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
267 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
268 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
269 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
270 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
271 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
272 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
273 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
274 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
275 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
276 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
277 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
278 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
279 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
280 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
281 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
282 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
283 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
284 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
285 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
286 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
287 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
288 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
289 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
290 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
291 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
292 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
293 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
294 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
295 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
296 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
297 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
298 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
299 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
300 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
301 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
302 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
303 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
304 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
305 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
306 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
307 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
308 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
309 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
310 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
311 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
312 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
313 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
314 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
315 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
316 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
317 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
318 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
319 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
320 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
321 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
322 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
323 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
324 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
325 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
326 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
327 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
328 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
329 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
330 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
331 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
332 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
333 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
334 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
335 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
336 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
337 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
338 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
339 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
340 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
341 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
342 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
343 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
344 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
345 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
346 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
347 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
348 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
349 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
350 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
351 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
352 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
353 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
354 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
355 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
356 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
357 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
358 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
359 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
360 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
361 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
362 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
363 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
364 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
365 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
366 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
367 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
368 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
369 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
370 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
371 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
372 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
373 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
374 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
375 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
376 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
377 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
378 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
379 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
380 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
381 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
382 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
383 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
384 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
385 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
386 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
387 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
388 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
389 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
390 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
391 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
392 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
393 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
394 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
395 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
396 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
397 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
398 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
399 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
400 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
401 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
402 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
403 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
404 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
405 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
406 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
407 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
408 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
409 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
410 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
411 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
412 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
413 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
414 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
415 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
416 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
417 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
418 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
419 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
420 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
421 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
422 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
423 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
424 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
425 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
426 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
427 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
428 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
429 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
430 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
431 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
432 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
433 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
434 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
435 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
436 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
437 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
438 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
439 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
440 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
441 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
442 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
443 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
444 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
445 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
446 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
447 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
448 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
449 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
450 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
451 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
452 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
453 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
454 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
455 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
456 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
457 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
458 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
459 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
460 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
461 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
462 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
463 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
464 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
465 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
466 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
467 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
468 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
469 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
470 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
471 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
472 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
473 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
474 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
475 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
476 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
477 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
478 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
479 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
480 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
481 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
482 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
483 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
484 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
485 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
486 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
487 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
488 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
489 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
490 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
491 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
492 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
493 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
494 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
495 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
496 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
497 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
498 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
499 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan
500 nan nan nan nan nan nan nan nan nan nan nan nan 1.0000000000000000e+00 nan nan

